Metagenomic Analysis using Phylogenetic Placement -- A Review of the First Decade

Phylogenetic placement refers to a family of tools and methods to analyze, visualize, and interpret the tsunami of metagenomic sequencing data generated by high-throughput sequencing. Compared to alternative (e. g., similarity-based) methods, it puts metabarcoding sequences into a phylogenetic context using a set of known reference sequences and taking evolutionary history into account. Thereby, one can increase the accuracy of metagenomic surveys and eliminate the requirement for having exact or close matches with existing sequence databases. Phylogenetic placement constitutes a valuable analysis tool per se, but also entails a plethora of downstream tools to interpret its results. A common use case is to analyze species communities obtained from metagenomic sequencing, for example via taxonomic assignment, diversity quantification, sample comparison, and identification of correlations with environmental variables. In this review, we provide an overview over the methods developed during the first ten years. In particular, the goals of this review are (i) to motivate the usage of phylogenetic placement and illustrate some of its use cases, (ii) to outline the full workflow, from raw sequences to publishable figures, including best practices, (iii) to introduce the most common tools and methods and their capabilities, (iv) to point out common placement pitfalls and misconceptions,(v) to showcase typical placement-based analyses, and how they can help to analyze, visualize, and interpret phylogenetic placement data.

==> svg/best_tree.newick.txt <==
(((((((((((((((((S000007585:0.00463343521071057571,S000721390:0.00000100000050002909):0.00000100000050002909,S000004762:0.00146669858133115379):0.00000100000050002909,113s1-32:0.00000100000050002909):0.00014577991452885286,3025-338F-91:0.00412063970534218890):0.36077522674029188776,((S000410519:0.00143573795249251810,(S000015364:0.00000100000050002909,(S002290977:0.00000100000050002909,S000641395:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.23573142133570745838,((127f-65:0.00000100000050002909,S000439928:0.00000100000050002909):0.00000100000050002909,(((S001187424:0.00000100000050002909,(S000437048:0.00445282400523163910,(S000439917:0.00000100000050002909,(S000437049:0.00000100000050002909,S000439919:0.00000100000050002909):0.00295554048852799582):0.00000100000050002909):0.00000100000050002909):0.01498122084531057323,(S000439927:0.00000100000050002909,S001019519:0.00000100000050002909):0.00000100000050002909):0.00103699666982847035,S001291933:0.00179986867765971636):0.00143813154525280866):0.31141093212551490543):0.46874678563524679875):0.34761758086382038568,(((((S000107504:0.00661506876705225504,(S002034970:0.01652443965141713392,S002225454:0.00000100000050002909):0.00000100000050002909):0.00440656321834869639,S000414422:0.00000100000050002909):0.00004551193161496738,S000617892:0.02295099487036481381):0.31130203647969328928,((S000482459:0.00140119209253562098,(S002165271:0.00136122630797848418,((S000381988:0.00000100000050002909,S000482458:0.00000100000050002909):0.00000100000050002909,S002165276:0.00000100000050002909):0.00000100000050002909):0.00135980229932275366):0.00453967762563461507,(((S001350598:0.01254653232131484712,(S000727744:0.00837585969226270835,(S000926543:0.01785587181962390232,(S001793431:0.01747880178389413230,S002411377:0.02584123722887519611):0.01822755906370879947):0.00621912092273679742):0.00194627004074938038):0.02037703578216031736,((S001096634:0.01879680867747319378,S000010870:0.00647020855462704207):0.00159602045856298237,(S002230187:0.00782523308024922482,(S001588030:0.01355890346706660823,S001263931:0.00422523434418381211):0.00149401348664290608):0.00000100000050002909):0.00744188059357540638):0.00411037571765233110,(((S001794135:0.01306730090825387533,(S002228960:0.00000100000050002909,S001793430:0.02585379955851837760):0.02587319995727171279):0.02047268959775553482,(S002305544:0.00000100000050002909,S000414717:0.00000100000050002909):0.00131978972864714851):0.01862098804646767150,(((((S000438990:0.01722105175395714088,S002228887:0.00561299714551030410):0.01304409928802171235,(S000413964:0.00000100000050002909,S001098782:0.02174102981787752464):0.00000100000050002909):0.00000100000050002909,S002289813:0.01398253213755599501):0.00220060208862031710,(S000434638:0.00660526870958084728,((S001263878:0.00428127031590394645,(S001263906:0.00141812560795974386,S000414713:0.00000100000050002909):0.00000100000050002909):0.00138860735199640493,S000727743:0.00563665845663998116):0.00000100000050002909):0.01127261934836795536):0.00972332186788104486,(S002230544:0.02629988569649838182,(S001293609:0.01013039229025870791,(S000615189:0.00438319459104579215,(S001095993:0.02691217621450725517,S000413956:0.00137578246916304401):0.00000100000050002909):0.00145791484012355518):0.00000100000050002909):0.01971297810184756416):0.00729911478829857463):0.00881602023364417772):0.00506344007856114001):0.12265155956631534906):0.03457711668553838796,(((3001-189R-46:0.00409464086041609349,((127b-31:0.00288291168094752465,(8BV-12:0.00288291167154384282,141b-19:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,S000013318:0.00280637999066278261):0.00000100000050002909):0.08811542779405638626,(S001551017:0.03257932460942888908,(S002352106:0.00000100000050002909,((S000574979:0.00000100000050002909,S000574981:0.00144449825611776004):0.01339622643796926221,S000926617:0.00000100000050002909):0.00000100000050002909):0.00193300958872224832):0.06612390422163209880):0.06196193729547987139,((((S000382661:0.00000100000050002909,(S001241307:0.00273385228415469299,S002408710:0.00000100000050002909):0.00000100000050002909):0.00998187283784796563,(S001155252:0.00136201669582645154,S001795448:0.00811170827420450505):0.01761540693918437275):0.15898082547503600281,(((((S001745750:0.00000100000050002909,((((S001153628:0.00000100000050002909,S001264832:0.00263717959958015063):0.01557113041102811853,S001019984:0.00253290589993408061):0.00548058897190088594,S001096709:0.00976703683215218894):0.00000100000050002909,S000539954:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,S000570459:0.00256539666612268583):0.00000100000050002909,S000540314:0.00517061398546324064):0.00244502451632265657,(S002228042:0.02838321256011465399,S002352529:0.00394240376529679006):0.00000100000050002909):0.08753116555057585679,(((S000013990:0.00372484718899928095,S000014356:0.00120206460035678390):0.01737377611280130352,((S001351216:0.04404697989162555810,S000927956:0.00878850338532629650):0.00406139304123556873,S000382416:0.01849568043125171535):0.01517856037580290161):0.05909784244823063776,((((S001096702:0.00622202755701292253,(S002167256:0.00701912146861740065,((S001019976:0.00637231832677591977,((S001019974:0.01528721153560026573,S001019961:0.00000100000050002909):0.00251756738846118516,S001019981:0.00765794984032677848):0.00224592601642078452):0.00302221650828350154,S001550569:0.00000100000050002909):0.00000100000050002909):0.00175531915200371471):0.00000100000050002909,(S000438020:0.00763005404066883532,(S000690975:0.00501401641207080331,S000148333:0.00499001586241257320):0.00000100000050002909):0.00125692382176635165):0.07320936850818786368,((S001792815:0.01455925869341008830,(S000608871:0.02309853583974838878,S000129424:0.01071607815246671501):0.00806309588531864581):0.04717020620876356124,((S000389896:0.00891028989251945076,((S000542976:0.00000100000050002909,S000843159:0.01523793603607871174):0.00000100000050002909,(4Vag-18:0.00000100000050002909,127f-70:0.00293467552872836695):0.00293485675416834020):0.00118040638542062397):0.00492685917645209557,(S000389919:0.00642700181192767950,(S002235418:0.00283172076768717492,((S001240636:0.02117849934766348474,S001240626:0.00000100000050002909):0.00135582380334145014,S001589388:0.00125775455587413668):0.00000100000050002909):0.00115410835178180555):0.00150564646251805123):0.04863192430126502680):0.05378788928428265143):0.05276569360635141592,(((123f2-47:0.00000100000050002909,(S001910616:0.00000100000050002909,(141b-23:0.00287882130522715447,((123b-79:0.00000100000050002909,(6BV-7:0.00294478063972857364,(112b-13:0.00000100000050002909,(5Vag-3:0.00604099284631797514,26Vag-14:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,(136b-31:0.00000100000050002909,113f4-27:0.00289816762648939389):0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.00400001256636754732):0.08915420105818884500,((S000978737:0.00376385956226847314,(S000389907:0.00253194035414764165,((S000389893:0.00385167106396297129,(S000389915:0.03661237610879332360,(S000425270:0.00427130156123496033,S002165654:0.00000100000050002909):0.00988130291573372996):0.00111246224406849332):0.00299758032517282195,(S000389899:0.00456561436047029420,S000389884:0.00373235476344499408):0.00266034578601121417):0.00375803031084291465):0.00000100000050002909):0.00000100000050002909,(S000735357:0.00000100000050002909,S000008742:0.00000100000050002909):0.00000100000050002909):0.01576349589838500417):0.01892139538140220900,((4Vag-338F-15:0.02919599008604652213,(((((((S000636272:0.01833719852686862758,(S000639015:0.00136894153266556968,S000636355:0.01740966077246995647):0.00809138477528312770):0.00944901571443931658,S002410301:0.01323925027381906046):0.00139834696245658336,S000389883:0.02032228595142053507):0.00177159175283334415,S000389909:0.01886757340991456269):0.00000100000050002909,S000390171:0.00000100000050002909):0.00000100000050002909,(136f-115:0.00000100000050002909,S002287889:0.00129744399369150680):0.00000100000050002909):0.03301275604611289549,(S002355765:0.00132300580957606735,S000473520:0.00000100000050002909):0.06759166594424470542):0.04262316921344274506):0.06221710639110469149,(4Vag-338F-8:0.00000100000050002909,((123f3-34:0.00000100000050002909,((S000389897:0.00737678465308301817,((S000389903:0.01134380367385246294,S000389904:0.00972042479174897202):0.00612319088101686594,S000389895:0.00920551198247631514):0.00788747898032082437):0.00379379037497472836,(S001096711:0.00575078016915872396,S001096707:0.00903496141861490597):0.00000100000050002909):0.00000100000050002909):0.00523360552726821401,(S000389918:0.00132102140217217352,S002355767:0.00000100000050002909):0.00405035769704590373):0.00148091999728123657):0.07382139010807817203):0.04381559563083874814):0.14819399999242269250):0.03774376828906906428):0.02954567811882528525):0.06981534658059460052):0.05381939527711052107,((S002235894:0.00251701035176430700,((S000015704:0.01915576108841869282,(S000387859:0.00312856224623687170,(S000255342:0.00130209241038075816,S001292633:0.02594201527961416745):0.00001772530473903802):0.00159281858695380194):0.00301755829030714556,((S000004741:0.00000100000050002909,((S001045699:0.02466242941166168698,((S002232433:0.05091206836783574580,((S000654187:0.01200063849132001342,(S001418742:0.01192296097968692861,(S000427506:0.00118886797165714203,(S001873963:0.01177650085208048134,S001095541:0.01398252641599211608):0.01488492277033973826):0.00000100000050002909):0.02168606373438788579):0.05515958717408775414,S002409192:0.08155535832633319104):0.00529946054412042816):0.00496666008461645742,(S000654179:0.00000100000050002909,S000002717:0.00441821638969877670):0.00000100000050002909):0.00453123663552754651):0.00296259085411516420,((S002153903:0.01221937602944406578,S001153707:0.01021227477772452402):0.00748801778268509948,S001418138:0.00000100000050002909):0.00000100000050002909):0.00148419460993308872):0.00941470918601502484,S001572689:0.00273452875202802271):0.01392305032925634893):0.00682993139052072169):0.06149440114962857057,((S000381647:0.03266308353888703470,(S002234309:0.01003237988628366550,((S002229480:0.01639737377916247393,S002353295:0.00855183781007014948):0.00859444102655599305,S000011437:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.07497658411965864300,((((S000617883:0.00829608782295224341,S002034953:0.01316132311537951578):0.01217710897666112596,(S000386905:0.00000100000050002909,S001187507:0.00000100000050002909):0.00566593081235767810):0.00480323341824607456,S000427357:0.00322479519631178359):0.02216707202525997067,((S002034956:0.00000100000050002909,((((S000004835:0.00318043151353228750,S001187501:0.00767261462414209686):0.00312590314720105275,(S001744696:0.00000100000050002909,S001187506:0.00000100000050002909):0.00141789289701847992):0.00463875645392731063,S001744699:0.04500113017235608803):0.00000100000050002909,S002034957:0.00288055420073756417):0.00657297507199655889):0.03978038065668390577,(((S001352161:0.04850698853219626711,S002034935:0.01640124216071724150):0.01128846358361138696,((S001187525:0.00000100000050002909,S000386900:0.00000100000050002909):0.00000100000050002909,S000381692:0.03354358202217856688):0.00389373979158792174):0.01277126206826556705,((((((S000009737:0.00655805349636663822,S000588210:0.00000100000050002909):0.00141476583125141027,(S001019987:0.00987313173554490650,S000381650:0.02287460923144930477):0.00000100000050002909):0.00280654475559305970,S000377883:0.00987166819002820856):0.01023430434344234190,((S000631783:0.00704526838947907696,S000631781:0.00801792742315071173):0.02473378106709406277,(S000750182:0.00000100000050002909,(S000005540:0.00467332836100733690,S000574762:0.00278660746917105354):0.00000100000050002909):0.00574293956717955752):0.01005028924704478611):0.03030055990605374713,((S002034936:0.00425444440104531720,(S000400846:0.00000100000050002909,((S002034938:0.02184072420163179692,S001187502:0.00000100000050002909):0.00000100000050002909,S000712821:0.00267260210437419207):0.00000100000050002909):0.00120613326248023597):0.12124584331970275630,(((S000617861:0.02508908966101097357,(S002034959:0.00154307755761484873,S000400850:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,S001588201:0.00000100000050002909):0.00410186821140674091,(S000394499:0.00826826196304743244,(S000400852:0.00000100000050002909,(((S000004394:0.01527812632788838089,S002153234:0.00844287269364396402):0.00000100000050002909,S000603635:0.00987025319075413021):0.00000100000050002909,S000425267:0.00000100000050002909):0.00000100000050002909):0.00542583352872445888):0.00057685645392227601):0.04574270958498335982):0.01593066475934623583):0.02999831126040580082,((((S002034964:0.00417708325537824443,((S000428921:0.00000100000050002909,S000428923:0.00000100000050002909):0.00000100000050002909,S000428922:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,(S000901709:0.00163226814356072828,(S000901710:0.00162832955492924121,((S000750178:0.00000100000050002909,S000405385:0.00000100000050002909):0.00000100000050002909,S000406601:0.00273128277808362078):0.01516589306633240111):0.00000100000050002909):0.01228024573941175097):0.00142969747562103231,S002232071:0.00000100000050002909):0.02415355336935739311,(((S000381772:0.00577751453965751754,S000381771:0.00229269964942501727):0.03034265201025651212,S000901715:0.00000100000050002909):0.00000100000050002909,(S000379924:0.00000100000050002909,S000527987:0.02045779265990737075):0.00000100000050002909):0.04629040627623715043):0.06548752404741564614):0.03601559071381148919):0.01976911955020331166):0.02183688092725390162):0.01901070774660345783):0.20638016749430834751):0.05916663634866049098):0.04752670764700306361):0.05536415805729001660):0.13789081529028937578):0.12071955900348048385,((((6BV-66:0.00000100000050002909,((8BV-10:0.00000100000050002909,(7BVA-75:0.00354327677446995490,7BVC-108:0.01194940117596169846):0.00000100000050002909):0.00000100000050002909,5BVbact-26:0.01304449492695055300):0.00477353743503369787):0.05895564304213857937,(4BVb-23:0.00710387769713239497,((S000096693:0.00116375226682232172,5BVbact-111:0.00931377570718037485):0.00514176293281174476,(7BVB-4:0.01439317752314094728,1BV-55:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.05095986775127831631):0.43498414878433472319,(((S001243315:0.00492926344948204850,((S001890409:0.01282304666023697214,((S001886032:0.01240855277448133301,S001243285:0.01560927061168014204):0.01330834856149737226,S001243312:0.00372362796946109883):0.00637044242408264967):0.01034394139895746315,S002289602:0.00916282021582873196):0.02454253201341338730):0.00320292228732497151,(S001577266:0.00489011830810553733,((S002034921:0.00503443624040383463,S001574345:0.00652741517034199220):0.00000100000050002909,S001574344:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.09962467436228207573,(3025-189R-78:0.00000100000050002909,(3025-338F-92:0.00000100000050002909,113s1-93:0.00000100000050002909):0.00459432639289601881):0.06312139783158408901):0.18191012956404081780):0.46010709801283022902,((((S002233122:0.13535925524292677369,(S000965174:0.10493489359524869886,((S000728102:0.00000100000050002909,S001241244:0.00365541466278284429):0.07255953896027840522,((((S000260719:0.00609551346232746569,(S000130866:0.00149841558888265305,S000127215:0.00000100000050002909):0.00000100000050002909):0.01381866300329762619,(S000127212:0.00149820883836446575,S001417466:0.00000100000050002909):0.00000100000050002909):0.01358716932121540287,((S000366402:0.00000100000050002909,(S000011559:0.00503969004410011797,S000978896:0.00067252130457518542):0.00084513590823728584):0.00280655617769447066,S001577610:0.00922299174801669008):0.01676977799778989545):0.06571794326654202545,S001328430:0.18262351649956357069):0.01850283999868957557):0.02553381033896096400):0.05699014364044861780):0.05751326324706752119,(((((S000014419:0.11919334625569395769,(((S000608085:0.00000100000050002909,((S000015197:0.01270558934718694043,S000014586:0.00000100000050002909):0.02162525369112266310,S000608084:0.00000100000050002909):0.01260199498021253618):0.12733505447704732139,(((S001188096:0.01134833562046850576,S001188095:0.00994314862677354860):0.00707846857797634309,S000433822:0.00000100000050002909):0.00000100000050002909,(S000608087:0.00000100000050002909,S000112115:0.00000100000050002909):0.00137669674133462819):0.20622515851609438120):0.07412044625651699470,((S000148552:0.00000100000050002909,(S000149189:0.01467690553332234513,(S000148549:0.01211298789268692479,(S000141701:0.00000100000050002909,S000148550:0.00000100000050002909):0.00270482715777108388):0.00306683853597255899):0.00721001783015329158):0.03363553259050335031,((S000147840:0.00000100000050002909,((S000148551:0.00000100000050002909,123f-85:0.00000100000050002909):0.00000100000050002909,S000148042:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,1057-129dg2R-13:0.00140569489949512062):0.00767988252905731691):0.08694183389877294110):0.02987209677335505784):0.02679111238322853805,((S002034883:0.02755754725833953894,S000010758:0.00743770567872841740):0.07036203863862681984,S000013164:0.04819049620956717545):0.11672865158351213022):0.01959131379792646704,(S000127864:0.00533227134429114635,(S000001207:0.00472350718339972254,S000130223:0.00000100000050002909):0.00103075598199016578):0.14462219586695693185):0.06369854636991421903,((S000011030:0.06049119324158939992,(((S001744172:0.00175683001405953394,S001744177:0.00703936425529318698):0.01063200040838102600,(S002350823:0.00295283301648429589,(S001744175:0.01241059988195235622,S002350825:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.01791906304323192048,((S000996141:0.00000100000050002909,S000996144:0.00000100000050002909):0.00276551644411213377,(S002407959:0.00206073766817611512,(S002150949:0.00000100000050002909,S000011541:0.00592593529776252580):0.00000100000050002909):0.01804646618927409352):0.04474038347949672867):0.05257068831561144406):0.03919137726971103769,((S001329500:0.00000100000050002909,S000429655:0.00000100000050002909):0.00000100000050002909,((S001611181:0.00381036992399029148,S001611173:0.00656209275073261177):0.00000100000050002909,S001611177:0.00000100000050002909):0.01313548238321578243):0.13938355853212508473):0.01898400007543859375):0.06067720908861851115,((((((S000775413:0.00000100000050002909,(S000017346:0.00747731052478367228,S000018908:0.00497901876515570354):0.00241928152220371008):0.00148005119813941570,S000775412:0.00143923840126581964):0.00427827662167983534,S000775411:0.00159399882123009815):0.11078300198216871342,(((113f4-2:0.00000100000050002909,123Q-26:0.00598163766303118436):0.00299101869236688628,(((3BV-15:0.00302769828066140568,123b-16:0.00296166847364165951):0.01620361228969082260,(127Q-110:0.00757062375680016188,((163b-1:0.00000100000050002909,S002353138:0.00000100000050002909):0.01587817112193953828,S000805344:0.00187956267229565338):0.02804883077963180732):0.00738076221257647023):0.00620673905534981606,(8BV-3:0.00899216809404076653,123f3-61:0.00000100000050002909):0.00572652295146261828):0.00000100000050002909):0.04836256562020357225,((((S002232042:0.00152223880193036259,S000806299:0.00304437614141869328):0.00150000543568784062,S000380060:0.01702376045283099729):0.00146134461845078044,(S001875309:0.00000100000050002909,S000437368:0.00000100000050002909):0.00000100000050002909):0.04093354573955942238,(S000399794:0.00907988502463777554,(S000381784:0.00000100000050002909,(S002235124:0.00000100000050002909,(S000405012:0.02238637889689935531,S000399795:0.02268629943130466217):0.00143816738764051036):0.00326038426022239730):0.01408422434255676703):0.06098332207592003368):0.04077660686764074394):0.07321153482470384166):0.28595690933701434222,((S002151530:0.10519988684965417280,(((S000979831:0.01229361833368373610,S002419053:0.00355865603997216349):0.00000100000050002909,S000979858:0.00000100000050002909):0.00000100000050002909,S000387858:0.00452171081541871168):0.07068662214380856679):0.03598703807082654499,(S000127048:0.00959835572959312835,S000979832:0.00860279974427911182):0.04468148303196929627):0.05246665066752795314):0.03749865900533050356,(S000003132:0.00473963507911626981,(S001094392:0.00694454174912516060,S001351363:0.00000100000050002909):0.00000100000050002909):0.09417537979564460926):0.02483936895860341248):0.03588446560763480786):0.23859253863340187940,((((136b-16:0.00000100000050002909,(8BV-33:0.00000100000050002909,(123Q-104:0.00325928399822364477,113s1-24:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,1BVbact-18:0.00000100000050002909):0.20020323147771221239,(S000428894:0.00757366610473590978,(S002034065:0.00000100000050002909,S002034064:0.00401049572714226848):0.00000100000050002909):0.19036497863951179488):0.15166914715418999826,(((123f-36:0.00612061991870816412,3376-338F-24:0.00336353443760366516):0.01260194368568904114,((S000391613:0.00000100000050002909,8BV-91:0.00000100000050002909):0.00604953570634176978,2BVbact-56:0.01543334644861894464):0.01059757942622371017):0.06572694103135262589,((S001903885:0.01980703411542146866,(S001903884:0.00790768892977017357,(S000016361:0.00000100000050002909,(S000390775:0.00000100000050002909,S001872328:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.00316027731607928944):0.11622730023485054740,(S002156825:0.00000100000050002909,(S002225112:0.00000100000050002909,(S000004268:0.00075702828795288200,S002225111:0.00000100000050002909):0.00000100000050002909):0.00079639406678864121):0.07901973702324044391):0.01957519767636596922):0.08360836170630536746):0.27074931117865785879):0.23595329537200274150,((((S001550487:0.00150332930957369488,((S001550485:0.00000100000050002909,(S001551109:0.00176689024639590489,S001551111:0.00697780809813307919):0.00347352173156844366):0.00150280508371044186,S001550488:0.00337853597538713716):0.00000100000050002909):0.73826118373130811268,((S000438515:0.00920379323123186356,S000414624:0.00313382820695592762):0.00657919472933849673,S000469520:0.00497809457169637575):0.49332806380257065992):0.08196109673892930381,((S000002983:0.27643669121794500754,((S002354950:0.38174923251449338624,((S000414383:0.02860401507308286614,(S001098022:0.01758410672108483633,(S000345828:0.00000100000050002909,(S000981593:0.02092389497547845686,S001612519:0.03277016744491659250):0.00515352123950644884):0.03976743590389308219):0.01999799813637243018):0.17157509302884635383,(((S000000286:0.00000100000050002909,S000382373:0.00000100000050002909):0.00000100000050002909,S002350186:0.00000100000050002909):0.01471715818206943520,S001794899:0.00481270331466133322):0.23004324461798814072):0.04971571174420962719):0.00139658370674021069,((S000965444:0.02782460505602697698,(S001576647:0.05339219036734428603,S002035697:0.00000100000050002909):0.00000100000050002909):0.04465007635833889710,(S000436036:0.01184299521882246908,S000421670:0.03235035338750646972):0.00000100000050002909):0.23308293206492808336):0.07824499177230463676):0.21544890946514658192,(((((S001577515:0.00242187144264127642,S000002018:0.01491955558736110347):0.03312103295234976319,(((S001549889:0.01876562445230137502,(S001418424:0.02925874731432127202,((S002409105:0.00569520584604574654,S000841838:0.00000100000050002909):0.00734346509261707067,(S001794321:0.00000100000050002909,(S000006483:0.00445604858184485246,(S000648424:0.00000100000050002909,S000013341:0.00000100000050002909):0.00147105522330421732):0.00145949328450404583):0.00000100000050002909):0.00291846072520697509):0.00000100000050002909):0.00563658247332125828,(S000004324:0.01030231202621200055,S000262316:0.01384320311419752307):0.00741413735814215515):0.00582545420600461081,(((S000010427:0.05334977017836218388,S001350611:0.00616271821548758370):0.06450829134275522236,S000428789:0.00000100000050002909):0.01740687739889957425,S002234809:0.01335377653997152705):0.02727822477756924532):0.02694341475441966449):0.16926404737593753191,((S001015354:0.06972378006906138070,((S001015579:0.06466054267908161179,(S000125539:0.01379909851351074877,S001015435:0.04130243313149979667):0.00708298109639342918):0.01287124477780444975,S001264989:0.00000100000050002909):0.00000100000050002909):0.28897300016731719552,((((S001098970:0.03044136240918226752,(S002353144:0.05135521546231162915,S000651751:0.04150406409837902738):0.01972960019010631949):0.00000100000050002909,S001352640:0.00000100000050002909):0.01487870074783955061,S000859776:0.01132909583534003582):0.02322620222892214994,(S001745108:0.03424137883407791377,(((S000927356:0.00000100000050002909,S000539896:0.00000100000050002909):0.00000100000050002909,S000927074:0.02386665263515133986):0.00182429046766029580,S000352591:0.03919419762031085136):0.01772311275050552498):0.02195251726350897978):0.12606052788511756813):0.08737076290385711874):0.03397270468604155630,((((S001576677:0.00000100000050002909,S001549447:0.02858314101047738920):0.00000100000050002909,(S000711532:0.00493701634514734367,(S002230548:0.00000100000050002909,S000004313:0.02331897986529412117):0.00000100000050002909):0.00258196951661725585):0.04333028204775651870,(((S000965486:0.05836664037829525364,(S000615187:0.00559987811784907596,S002233875:0.05693471304116930892):0.01647837510105420317):0.02007686276550436563,(S001613366:0.02813064818415853680,S000010448:0.00405049761521771717):0.00062115144716160399):0.02574252587636757100,(S000014979:0.00000100000050002909,(S000387364:0.00000100000050002909,((S000387365:0.00156025692392143945,S000385771:0.02511224302191812988):0.00000100000050002909,S000968885:0.00501810872115417920):0.00155182023464734407):0.01310118369560346260):0.03616808032227617625):0.02313418010440729602):0.09449913947002362702,((S000903366:0.00241189436926294350,((((S000134623:0.00845708307495563263,S002034984:0.00295526866613074566):0.00350381600743842475,S000408708:0.00999252018031445387):0.00000100000050002909,S001418341:0.00493451372579435665):0.00000100000050002909,S000368472:0.00000100000050002909):0.00173256142028412898):0.01336614460831932021,((((S000428121:0.00214210435872548653,S000368477:0.00000100000050002909):0.00400170718959374019,S001152404:0.00257509092846044431):0.02973184647584554280,(S000428120:0.00673798536812323171,S000626352:0.01049066146296847614):0.02049731913791303858):0.08898269033349119617,(S000245252:0.00125550453833092168,S000245507:0.01203781338378313685):0.02495369230697340457):0.03277299787576905959):0.18615464133473363928):0.21599396179760183001):0.07067588677492388227,(((S000002008:0.00350884132161436661,S001352164:0.02985311047512735974):0.04815487907131861534,((S000395208:0.00729833289210197762,S000395209:0.00267768320831273873):0.00634314213125800486,(((S000013107:0.01940261072773598675,S000388133:0.00000100000050002909):0.00500080092181349502,((S002354984:0.00000100000050002909,S002354985:0.00000100000050002909):0.00140969536766000800,S000003950:0.00000100000050002909):0.00000100000050002909):0.06130369916234808259,S002034980:0.00569770110259629203):0.00202340250410552565):0.00398599377993420073):0.13699416870077996133,(((S001573037:0.01224684974278446650,(S000334648:0.00456877499810982163,((S001575767:0.01988435641816658356,S000438917:0.00000100000050002909):0.00317873030815352250,S001573040:0.00000100000050002909):0.00158934296255311457):0.00336838246188189911):0.13800344793966834445,((S001239099:0.20586909276680573355,((S000543947:0.02864549438175610294,S000775302:0.09670473016844585712):0.04308982239563682870,((S000414721:0.00000100000050002909,S000414720:0.01148975915671047142):0.01167013837756735589,(S002035496:0.00772508794635147576,S002167711:0.00000100000050002909):0.00064881282142305004):0.06870548497473810690):0.09586512001974052677):0.06583589199872022513,(((S000841591:0.00000100000050002909,S002154032:0.00000100000050002909):0.09149717303065080243,((S000964797:0.00000100000050002909,(S000964798:0.00000100000050002909,S000964799:0.00164712241415301960):0.00000100000050002909):0.00000100000050002909,S000964796:0.00000100000050002909):0.08731320357063040993):0.04116575535525818924,(S000902711:0.00495194495006359009,(S000146281:0.00156080045531237070,(S002228913:0.00935883738142597767,(S000584741:0.04478034051609372512,S002151476:0.02978854595996206778):0.00339822017236051559):0.01359400193132237478):0.00284877764279127662):0.10442262674751021101):0.11242967402161820056):0.03081869698487211748):0.06425371596414103381,(S002151002:0.00000100000050002909,S002287147:0.00000100000050002909):0.17818709231971283091):0.06036158998783228147):0.19173804454442983092):0.23204419081814275927):0.09486797057534597510):0.07950841414139833696,(((S000548484:0.04059227942295787900,((S000548486:0.00444327492549335869,S002165118:0.00000100000050002909):0.00637881299158296871,S000548485:0.00714757973204238096):0.03353129764350488984):0.28086483908746240346,((123f-67:0.00879080083585998505,(123f2-102:0.00880932241935060249,123f3-53:0.00000100000050002909):0.00000100000050002909):0.52502943602235729870,((((S000516011:0.00000100000050002909,S002235849:0.00000100000050002909):0.10913208388056128140,(S000996242:0.01425999897553398982,S002236289:0.00795600821042774867):0.23300213543332537469):0.12924557662985053375,((S000404711:0.00000100000050002909,S002235841:0.00000100000050002909):0.18266723591656036652,((S001331332:0.00318446512905443645,S002235835:0.00000100000050002909):0.00323929848012629923,(123f-45:0.00000100000050002909,((S002235850:0.00000100000050002909,S000441859:0.00000100000050002909):0.00821842664685564633,(123f2-107:0.00286395200792090038,113s1-51:0.00000100000050002909):0.00263964257083804978):0.00700032493074960287):0.00801938883866421155):0.21086499489853383071):0.11114120055106679885):0.06047296806858794976,((S001156221:0.07098051364866818369,((((S001872172:0.00000100000050002909,S000768475:0.00000100000050002909):0.04508293687459901528,(S001612448:0.00000100000050002909,S001612449:0.00000100000050002909):0.03554380605940301446):0.00000100000050002909,(S000451794:0.01191992361776556854,(S001872163:0.00000100000050002909,S000979881:0.01778675767731105473):0.02962549151904511624):0.15858132180201223171):0.08393448789749341499,(((S000407865:0.00000100000050002909,((S000469521:0.01063702371808554654,S001045755:0.00143381826901527588):0.00141815807083326383,(S001872170:0.00000100000050002909,S000001704:0.00756067642826576194):0.00000100000050002909):0.00143238933837973163):0.03522674417789600082,(S001872167:0.00123271001180015865,S001416239:0.04148886142665739185):0.13326434603470482809):0.02242038714616664472,(113f4-66:0.30071826360664410949,((((S002235858:0.00513917680683629880,(((3025-338F-60:0.00000100000050002909,(((3BV-52:0.00622257558100190039,8BV-4:0.01373506331667762037):0.00681936419936636680,123b-71:0.00000100000050002909):0.00000100000050002909,3BV-37:0.00289444937123928400):0.01222234274495974556):0.01127610259103383784,(3025-9-f:0.00000100000050002909,3025-189R-110:0.00000100000050002909):0.00901223091379529592):0.05113207099842791842,141b-14:0.01122853617650677177):0.00624082158050526161):0.00000100000050002909,(136b-75:0.00523107428174355345,127b-60:0.00327093624588960935):0.01454989512991351763):0.04176494928090005582,(123Q-4:0.00483547247019543072,(4BVb-88:0.00666126620362427532,(((6BV-36:0.00612419713291392429,((123b-12:0.00000100000050002909,113s1-20:0.00850504051786450145):0.01378818941620917060,(7BVC-94:0.00000100000050002909,7BV-70:0.00000100000050002909):0.00307473925506521455):0.00000100000050002909):0.00909163306774950046,S000750307:0.00000100000050002909):0.00282870965344132145,(141b-83:0.00365156421018232201,1BVbact-19:0.00000100000050002909):0.00000100000050002909):0.00187630459385352178):0.00189659753978295561):0.05556721700634065231):0.08588633400758693970,((((S002235854:0.00000100000050002909,S000407967:0.00286327775483644032):0.10997970400461343221,(((123f2-72:0.02335784753547444706,136b-22:0.00000100000050002909):0.00324152792692344004,123f2-17:0.00583256556503488309):0.04306434515126850160,(((123b-189R-11:0.00000100000050002909,(1BVbact-28:0.00435686306695457198,(3025-338F-43:0.00986978968607921288,(4BVQ-57:0.00311811140142879539,3025-189R-100:0.00058345251973544938):0.00144790957980713768):0.00181490364186112467):0.00226047852103118067):0.01114208058023428635,123b-5:0.00000100000050002909):0.00303367562031142462,(7BVA-26:0.00584082396048400850,6BV-15:0.00302344878025277101):0.01785571689503646226):0.01342104371474039069):0.11099708575860380011):0.08370678725965877143,((S001331333:0.00723039633009880250,(S002034909:0.04689373724575977842,(S002034908:0.02056571891947268568,(((S000546840:0.00000100000050002909,(((S002235876:0.00140347630232923550,S002235875:0.00000100000050002909):0.00140347865212680297,S002221367:0.00000100000050002909):0.00000100000050002909,S002290137:0.00000100000050002909):0.00134632476231709582):0.00000100000050002909,S002288838:0.00000100000050002909):0.00000100000050002909,S002221364:0.00000100000050002909):0.00384833669522308521):0.01100124532323518318):0.01057126986070724452):0.09814596188863353166,(S002235859:0.08444997218846020393,((S000393535:0.00000100000050002909,(S000393536:0.00000100000050002909,(S000464966:0.00572658126962310218,((S000464972:0.00600861941103826916,(((S000393533:0.00000100000050002909,S000011989:0.00000100000050002909):0.00000100000050002909,S001331330:0.00469283747386498463):0.00319773002831108977,S002034902:0.00971802342976783515):0.00329432356492838536):0.00547543804710254062,(S000464968:0.01140054756549600812,S002034901:0.02298216438341037574):0.00000100000050002909):0.00285555796681701739):0.00289764112049291410):0.00735518453218233191):0.08521641359624369805,(S000414466:0.05735432024583321520,(S002235864:0.00000100000050002909,(S002235865:0.00902971787266032729,(123Q-10:0.00000100000050002909,123f-19:0.00000100000050002909):0.00000100000050002909):0.00224508990613848892):0.00000100000050002909):0.07331970651003949513):0.05628081264055919547):0.02021127248699946741):0.03806284531571286350):0.03985124747012289137,(((3025-189R-64:0.04211883881688041620,((258b-16:0.00561823037685686352,(127Q-23:0.00567515084962990062,123f-82:0.00000100000050002909):0.00284575721551366938):0.01378595653854135412,(S002235856:0.00000100000050002909,S002235855:0.00139686868448448982):0.00231631116128732176):0.00334387628028796815):0.05126307430549888189,(S000979118:0.00477614629234806697,(((4BVb-89:0.00278686062446394014,(123f3-35:0.00000100000050002909,4BVb-24:0.00000100000050002909):0.00560185452141367338):0.00000100000050002909,((7BVA-38:0.00299099459837456677,1BVbact-24:0.00000100000050002909):0.00000100000050002909,((1BV-26:0.00558255217850503645,8BV-39:0.00000100000050002909):0.00000100000050002909,123f2-10:0.00000100000050002909):0.00000100000050002909):0.00207102874196791586):0.00000100000050002909,8BV-8:0.00622779284755718351):0.00616938615770929941):0.06780223666740781141):0.05690465264757470915,(113f4-12:0.00000100000050002909,(113s1-84:0.00000100000050002909,113s1-92:0.01438115845762400445):0.00859561235987063577):0.16498780194410569977):0.05039228452152397231):0.02889569913164250978):0.23312324274273973912):0.10751732049354785492):0.06359668746291761987):0.08672514166754494158):0.25397300673106792956,(S000399518:0.00752802381981086243,((S000979873:0.00841765869562550659,(S000650592:0.00000100000050002909,S001045752:0.00284527262910357331):0.00000100000050002909):0.00332154459714933742,S000650593:0.00000100000050002909):0.00000100000050002909):0.22511762060584028511):0.08490548277681682354):0.07574962238886134847):0.10520092783450252227):0.67563617269196951653,((AY331416:0.00735747318240101075,((GU410618:0.00000100000050002909,AF125206:0.00000100000050002909):0.01080949924016515358,FJ470446:0.00514794900839483666):0.00534162428768032455):0.08768901018552467674,(((DQ666092:0.00000100000050002909,123b-31:0.00000100000050002909):0.00000100000050002909,3BV-30:0.00000100000050002909):0.00000100000050002909,6BV-75:0.00000100000050002909):0.06905473520294046208):0.82414617084788843737):0.06998478805342746301):0.06028774363059068164):0.06033962039693829826):0.07708156468612750722):0.00894840885775011891,((((((S001549688:0.00472678219413830581,(S001549685:0.00000100000050002909,(S001549681:0.00000100000050002909,S001549682:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.00808835584799480305,S000366397:0.00000100000050002909):0.35060264222959103275,(S000140702:0.03251451289828801577,(S001589391:0.00269381456695534692,(S001879390:0.00134348829291006610,S000634343:0.00000100000050002909):0.00135546510060341506):0.02644417059707560719):0.25270576369973446473):0.05145150025999568194,(S000438214:0.01144034958862094435,S001905112:0.00037132851963502780):0.34023316550107324252):0.07402651810522442588,(((S001792991:0.02422596134145024380,(113f4-90:0.01728116605882351955,S000432295:0.01448086119240545727):0.01227985410289169493):0.08261632027929363686,(S000002016:0.07639911545965279160,((((S002165144:0.02621872620050867686,S001587928:0.00258646973740120226):0.01041683638158882180,(S001587932:0.00708122028865973592,(S001587935:0.00586232861694620244,S000432298:0.01438171725279582813):0.00147759703946054918):0.00149366475414728912):0.03250113498124539840,(3001-189R-24:0.00715303249856178661,((123f2-5:0.00000100000050002909,(123f3-87:0.00000100000050002909,S000432300:0.00030886530915378462):0.00000100000050002909):0.00117291533220489214,S001589410:0.00000100000050002909):0.00000100000050002909):0.04868791028150055988):0.02100694977224070933,(S000768875:0.08953817074245043472,S000432299:0.01541371715589391622):0.05161397748817709435):0.02235820831364042707):0.02731943734454646278):0.27595117723055428982,((((S001016325:0.03077660137235772864,S002408135:0.00000100000050002909):0.17469724360830457544,((S000432294:0.04336699024140604208,(S000398321:0.00959678788777105704,(S000131535:0.00000100000050002909,S002167081:0.00206379382523022440):0.00000100000050002909):0.02556125526852351740):0.10277837566833977756,(S001016323:0.08986295515373490805,((123Q-6:0.00000100000050002909,((123f-26:0.00309863746757349642,(7BVA-93:0.00000100000050002909,123b-35:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,S000432296:0.00000100000050002909):0.00241050661631903983):0.08761898580975242823,(S000003547:0.02507945065946438207,(3001-189R-13:0.00082338029672766205,(6BV-12:0.00000100000050002909,(123b-189R-62:0.00000100000050002909,123b-75-f:0.00000100000050002909):0.00000100000050002909):0.00637178605867831302):0.01261775172515759366):0.10071867444585308471):0.06560317123540541917):0.10000920212120142927):0.04691140786862042084):0.04413555082611383268,(S002235821:0.00000100000050002909,S000701700:0.00000100000050002909):0.36906879007250859015):0.05712659071738798028,((S000399515:0.00625708357820479750,((S000319466:0.00000100000050002909,(S000995080:0.00000100000050002909,S002288847:0.00000100000050002909):0.00852836803679091378):0.00407426371648527460,S000432293:0.00210072517618672960):0.00409009191093647004):0.19779100691270731782,(S000141070:0.05395584930221538483,((8BV-109:0.00000100000050002909,(3025-338F-5:0.00000100000050002909,123f-27:0.00000100000050002909):0.00000100000050002909):0.01302678855907181063,1BVbact-87:0.00000100000050002909):0.07067265684368823075):0.13875962836679583967):0.08072055929869488555):0.03961271286444796591):0.11765029528302420325):0.07684614211718023002,((S000926211:0.19717255148399087661,(S001885060:0.07900357334470965720,(S001885130:0.01410985889226251677,S001885131:0.00856637182025026672):0.01041130711878755083):0.27065011127551091841):0.03647750031358457795,(((((S000399526:0.04885689451782576631,S000399521:0.01711694409353698917):0.06612404248274555973,(S000399513:0.01784159616571380155,(S000436017:0.01258282567367597846,S000002770:0.00156524592988216697):0.00196866783484322396):0.07392258087773102837):0.10925658981445579565,(S000431597:0.00000100000050002909,(S000650082:0.00164526743627274011,S000650083:0.00165395480743361911):0.00329119171573572693):0.21532729941934547480):0.04410761739103044587,(S002235133:0.00000100000050002909,(S000020526:0.01380641297655725228,S002151033:0.00223853209438095281):0.00000100000050002909):0.11116354464091622589):0.03840060971853802296,((S000701704:0.03831931143433624926,(S001548760:0.00125003436444744609,(S002287993:0.00140117459497027534,(S001548765:0.01031729266202481218,(S001548756:0.00000100000050002909,S002290588:0.00000100000050002909):0.01440909525447019515):0.00140275007482060969):0.01378943873441519120):0.09690758450740402652):0.07859112200935337855,((S000009627:0.11488670317121886522,(S000393168:0.13590325913086587217,((4BVb-79:0.00000100000050002909,7BV-93:0.00000100000050002909):0.00000100000050002909,(3BV-1:0.00000100000050002909,(141b-3:0.00000100000050002909,2BVbact-1:0.00000100000050002909):0.00423176320824327542):0.00431600221492619424):0.28068350951663834092):0.08398067539564724182):0.00000100000050002909,((S000399530:0.00356573804473128654,(S001548775:0.00561457930134091551,((S000445108:0.01924571324888174270,S000445107:0.01717099480180008658):0.00385795074985832362,S001548766:0.00000100000050002909):0.01209312249631687257):0.00371122635414810470):0.08681342527992946811,((S000088215:0.01327532673839768029,S000090757:0.01082882472537427011):0.08381098306376368046,((S000445105:0.00142907946903411166,(S000406436:0.00000100000050002909,S000445106:0.00000100000050002909):0.00000100000050002909):0.01989501580846080031,((S000087730:0.00000100000050002909,((S000629151:0.00298121370117944732,(S000087731:0.01327022977077926304,S002225093:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,S002033266:0.00000100000050002909):0.00000100000050002909):0.02526479311451667459,(S000445104:0.01716404047036162311,S000088643:0.00000100000050002909):0.03390120551444082697):0.02270941627780049057):0.03290857594720014712):0.00928395342893385822):0.05012059912471882039):0.02926859638470314176):0.02191647849545487817):0.08952747375208719438):0.19151656521125920429):0.06566169985844269585):0.07919659002236541234,((S000539435:0.35874842966935682753,((((6BV-11:0.00000100000050002909,(163b-51:0.00306485354259691421,123b-28:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,4BVQ-28:0.00000100000050002909):0.00000100000050002909,4BVQ-3:0.00687479126746362319):0.32986825715030732020,((7BVC-1:0.00000100000050002909,(4BVb-10:0.00000100000050002909,112Q-85:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909,2BVbact-97:0.00000100000050002909):0.14500629314565249839):0.06501180724370360375):0.10993770543619919844,((S002033280:0.00000100000050002909,S001044497:0.00480480740468238431):0.15575337541889228143,(S000128478:0.11020207807045000192,((S000399532:0.00623374273958013456,S000399531:0.00000100000050002909):0.01524323739312596036,S000399529:0.01032174847648489359):0.10843509010943314097):0.23103238995278335688):0.15338873323867474596):0.07675794292722007417):0.24202126416596778102,((S001891797:0.04932471987034661720,((S000348931:0.01914193404053960226,(S002034974:0.02142301852819264094,S000528125:0.00000100000050002909):0.00000100000050002909):0.00973236416798710022,(S002035368:0.00596300842759277423,(S001882740:0.01006281021566666524,(S000528126:0.00993272172737853960,(S000528124:0.00000100000050002909,S001743425:0.00000100000050002909):0.00799697434553439494):0.00684064479274069850):0.00627718111286978877):0.01572931910591393936):0.02027838005391469078):0.01392460560668960963,(S000404352:0.00000100000050002909,(S000368430:0.01708212671865059692,(7BVC-4:0.00000100000050002909,(S000395079:0.00000100000050002909,7BVA-4:0.00000100000050002909):0.00000100000050002909):0.00667405799721591027):0.03485682377326267123):0.06982010305865472832):0.13009605008362773448):0.08519953569456271969,((S001910592:0.00478916298007333284,(S000395076:0.01452356520251383946,S000395077:0.00940152888198827336):0.00949996681785155069):0.05730986869506405484,(((5BVbact-19:0.00000100000050002909,4BVb-66:0.00000100000050002909):0.00753678855704497178,(127b-2:0.00325517467168332571,(112Q-18:0.00000100000050002909,8BV-5:0.01290089038452371141):0.00000100000050002909):0.00000100000050002909):0.06405674059114831176,(123b-189R-13:0.00104474743389731603,(123b-13-f:0.00134863343278554927,((123Q-3:0.00000100000050002909,3025-96-f:0.00000100000050002909):0.00000100000050002909,3025-338F-4:0.01042418331120098171):0.00133388318919374694):0.00164403512676850744):0.02150737072818260931):0.05935329538268528660):0.06915604871174416135):0.08965385883844079196,((136b-27:0.00000100000050002909,(2BV-76:0.00000100000050002909,((123f3-54:0.00000100000050002909,S000446390:0.00000100000050002909):0.00000100000050002909,(3BV-74:0.00300361677337383261,112Q-65:0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.00000100000050002909):0.00324077440054074866,(123f-25:0.00000100000050002909,((4BVb-11:0.00000100000050002909,3BV-106:0.00302144131924621858):0.00000100000050002909,4BVQ-86:0.00000100000050002909):0.00000100000050002909):0.00308689368493965909):0.08716952480402768988):0.01044460923037274225,((S000437155:0.00000100000050002909,S000001979:0.00000100000050002909):0.00959095466435584167,(S000011947:0.00133877271270441524,S002232093:0.00000100000050002909):0.00108351598617780821):0.12288892913443272281):0.02635802921361242099,S001093529:0.07795506626996510924):0.03879211760112908497,AM697483:0.00859066810727745871):0.00265798071391085654,((((123f3-78:0.00000100000050002909,(123f-3:0.00291186971817963304,((113s1-83:0.00584794896830880678,((((8BV-50:0.00000100000050002909,123f2-80:0.00000100000050002909):0.00000100000050002909,136b-24:0.00000100000050002909):0.00293031899422279123,123Q-21:0.00000100000050002909):0.00293875272967182490,(7BVB-75:0.00302926367836788002,163b-19:0.00000100000050002909):0.00000100000050002909):0.00292363483601454106):0.00000100000050002909,7BVC-47:0.00000100000050002909):0.00000100000050002909):0.00291026234877548272):0.09103487956355048316,(HM021348:0.01051779480835221547,HM021391:0.01164811779451750684):0.00000100000050002909):0.00251435131973723599,(HM021462:0.00240797244236270460,(HM021446:0.00551178408792815048,HM021374:0.01133364596514483888):0.00760087325314502422):0.00739304934723060674):0.00292086614681134329,DQ130020:0.00552227350696186253):0.00261914849227930496):0.00000100000050002909,(S000478276:0.02487137282102723848,S000478277:0.00916496488852453287):0.02159322399809329718,FM872653:0.00856194626646443642):0.0;


==> svg/examine/bl.txt <==
0.271885
0.124077
0.055003
0.073837
0.045974
0.990766
0.154357
0.095453
0.012885
0.385820
0.101349
0.040037
0.035815
0.292297
0.051121
0.155915
0.167601
0.230955
0.175944
0.145392
0.048733
0.130545
0.168549
0.088842
0.015696
0.012565
0.286690
0.011932
0.190600
0.163319
0.010611
0.169561
0.192120
0.186027
0.011144
0.179292
0.019591
0.139265
0.123429
0.162939
0.228459
0.200826
0.303485
0.173040
0.229339
0.687840
0.185269
0.489320
0.425949
0.051274
0.261490
0.054478
0.052328
0.066008
0.425051
0.340298
0.077603
0.011720
0.092473
0.130100
0.337311
0.336585
0.044043
0.874603
0.255031
0.037743
0.139256
0.085716
0.169509
0.035754
0.044489
0.320563
0.054243
0.059929
0.081441
0.000001
0.417373
0.073938
0.479161
0.244225
0.264665
0.276797
0.079082
0.364974
0.184114
0.135084
0.063732
0.096569
0.146222
0.148840
0.040802
0.067051
0.061182
0.113371
0.015969
0.094888
0.152111
0.115824
0.029061
0.146991
0.248632
0.093536
0.059597
0.033242
0.149069
0.145848
0.059988
0.008758
0.008520
0.163054
0.130464
0.148862
0.108017
0.039360
0.000001
0.078343
0.035165
0.070652
0.003028
0.013298
0.025009
0.020240
0.019631
0.314036
0.077180
0.017357
0.017562
0.023173
0.061879
0.211987
0.173479
0.105067
0.256521
0.243934
0.137966
0.064277
0.153166
0.494287
0.176387
0.074980
0.105796
0.026843
0.054001
0.234936
0.161825
0.081322
0.095156
0.017501
0.041080
0.507414
0.055721
0.087216
0.080045
0.085891
0.013813
0.021649
0.069790
0.200611
0.242293
0.030307
0.252775
0.131375
0.039240
0.124341
0.014731
0.281652
0.021988
0.151051
0.179281
0.135399
0.066998
0.076493
0.043515
0.245497
0.151990
0.016928
0.087934
0.259106
0.006815
0.098105
0.048685
0.040374
0.014238
0.061471
0.060914
0.024262
0.018472
0.041826
0.016086
0.378942
0.180141
0.073908
0.039534
0.048250
0.036794
0.084664
0.035687
0.012688
0.036718
0.069547
0.058503
0.020795
0.033451
0.014082
0.027377
0.090521
0.000001
0.050593
0.017907
0.103079
0.054000
0.062520
0.148516
0.411928
0.099328
0.022232
0.105020
0.042029
0.076722
0.059505
0.100999
0.142298
0.286169
0.052693
0.032164
0.021331
0.024299
0.026330
0.057104
0.028080
0.143321
0.187873
0.057978
0.085566
0.092079
0.012957
0.101499
0.441523
0.029197
0.063042
0.181441
0.060537
0.194556
0.105763
0.226889
0.072637
0.089457
0.030999
0.109122
0.228937
0.033648
0.025725
0.072421
0.056484
0.041504
0.072963
0.009164
0.101274
0.053955
0.030786
0.302987
0.549198
0.509054
0.065551
0.041569
0.095881
0.028983
0.102613
0.033197
0.181493
0.408715
0.063682
0.108068
0.050575
0.052510
0.044057
0.161519
0.021991
0.033069
0.042175
0.152377
0.021696
0.120600
0.018069
0.020405
0.061386
0.084859
0.041922
0.143174
0.119831
0.239328
0.182369
0.044648
0.042587
0.345531
0.430334
0.078446
0.048502
0.093527
0.125651
0.131621
0.137584
0.224197
0.038485
0.028175
0.036503
0.323524
0.050042
0.101364
0.239065
0.208516
0.115640
0.068140
0.046123
0.058480
0.095571
0.036646
0.049973
0.144361
0.030886
0.013123
0.245593
0.012514
0.275598
0.047994
0.087737
0.075995
0.108527
0.092267
0.098064
0.106473
0.100617
0.005143
0.020720
0.017651
0.032878
0.113328
0.006248
0.035461
0.030208
0.064369
0.014324
0.029664
0.059794
0.111463
0.030411
0.024211
0.234534
0.048819
0.276465
0.055680
0.026140
0.021403
0.034887
0.084688
0.244872
0.038200
0.030567
0.022850
0.053867
0.025525
0.147879
0.022491
0.091526
0.202594
0.032430
0.020630
0.015364
0.008743
0.069437
0.076785
0.082355
0.035141
0.081476
0.182971
0.139781
0.147962
0.129827
0.137460
0.555847
0.117712
0.081051
0.086683
0.021451
0.007219
0.158931
0.094427
0.017416
0.224664
0.024298
0.024742
0.234225
0.150956
0.028924
0.115252
0.175336
0.026469
0.018349
0.019230
0.181941
0.003984
0.013690
0.093211
0.014526
0.261767
0.007996
0.015752
0.100779
0.125559
0.018963
0.317865
0.184602
0.107499
0.022694
0.001882
0.024650
0.056161
0.020390
0.080435
0.047704
0.015611
0.110267
0.073191
0.064644
0.013404
0.212021
0.191980
0.037896
0.234328
0.161183
0.088326
0.148713
0.166988
0.055358
0.106463
0.048696
0.065725
0.080023
0.039533
0.065217
0.017911
0.180744
0.107504
0.071179
0.006161
0.039072
0.014343
0.166565
0.092659
0.043582
0.056237
0.098124
0.026723
0.008020
0.080189
0.140046
0.010282
0.071959
0.126096
0.025452
0.022443
0.019611
0.273295
0.102253
0.026821
0.045382
0.156298
0.102103
0.170943
0.111781
0.117727
0.459172
0.920962
0.568937
0.142720
0.076538
0.217866
0.055830
0.154475
0.035010
0.165796
0.050158
0.034766
0.017623
0.019961
0.072699
0.101368
0.148029
0.155720
0.019807
0.018374
0.017954
0.355160
0.358722
0.079805
0.293657
0.028575
0.149694
0.272646
0.244297
0.054599
0.130558
0.046741
0.093925
0.098987
0.019835
0.002984
0.014787
0.003366
0.086802
0.169786
0.138421
0.091973
0.121027
0.043383
0.030690
0.104247
0.065109
0.011479
0.005819
0.104155
0.051093
0.015541
0.015820
0.236414
0.085679
0.103603
0.016744
0.099535
0.036702
0.208769
0.077766
0.047068
0.009366
0.048187
0.025570
0.108668
0.017480
0.035717
0.007709
0.017825
0.016984
0.041252
0.131218
0.158848
0.186971
0.113775
0.058893
0.011290
0.012091
0.025159
0.338135
0.071113
0.068742
0.052897
0.018362
0.076986
0.030326
0.080481
0.263990
0.035479
0.072303
0.058317
0.082174
0.029329
0.041965
0.151886
0.020193
0.149529
0.108536
0.074944
0.117560
0.024526
0.198066
0.148804
0.162546
0.035288
0.024367
0.033873
0.273755
0.251742
0.297540
0.061710
0.021280
0.168341
0.011043
0.199615
0.039161
0.095676
0.212597
0.031086
0.286761
0.252934
0.021406
0.040619
0.052849
0.275785
0.125761
0.018854
0.086671
0.129228
0.023838
0.116975
0.060251
0.005007
0.079171
0.017679
0.036297
0.050687
0.010073
0.035039
0.020752
0.159204
0.154686
0.129993
0.151498
0.017315
0.039421
0.018890
0.182778
0.111665
0.083186
0.058782
0.062885
0.085112
0.048549
0.014323
0.016714
0.007627
0.023487
0.029148
0.020351
0.183234
0.307966
0.048715
0.145703
0.177372
0.078202
0.550300
0.158395
0.232550
0.195140
0.525762
0.095896
0.089677
1.087890
0.312809
0.022508
0.051831
0.089516
0.280247
0.144777
0.194045
0.174338
0.017919
0.134903
0.135948
0.226829
0.238710
0.035918
0.092016
0.694645
0.169343
0.081112
0.048072
0.015915
0.256032
0.342091
0.264208
0.095259
0.221358
0.355683
0.550147
0.215242
0.118884
0.112181
0.285252
0.645504
0.102773
0.026445
0.343640
0.043975
0.010148
0.020575
0.607121
0.397467
0.136035
0.104906
0.022956
0.046478
0.051737
0.006239
0.038089
0.216026
0.035645
1.006827
0.181668
0.305232
0.089700
0.069132
0.186172
0.216234
0.323629
0.360060
0.084316
0.110085
0.491793
0.073622
0.058609
0.069988
0.094047
0.051549
0.082696
0.103457
0.085877
0.085370
0.056664
0.128188
0.017135
0.000001
0.018669
0.077824
0.015384
0.013930
0.020345
0.154252
0.408061
0.163225
0.077180
0.574436
0.220600
0.054145
0.160751
0.059613
0.053112
0.187310
0.043844
0.412091
0.038006
0.102489
0.155566
0.282761
0.038662
0.097043
0.038462
0.039185
0.131494
0.245772
0.075074
0.041159
0.061264
0.055735
0.061981
0.026292
0.022819
0.040671
0.008510
0.074277
0.020396
0.039673
0.150088
0.029207
0.027214
0.058981
0.027070
0.037420
0.093396
0.049157
0.005476
0.037111
0.004604
0.002714
0.010291
0.192546
0.006286
0.068931
0.089155
0.145371
0.030872
0.056511
0.145576
0.021267
0.113214
0.040317
0.095051
0.163294
0.031567
0.057525
0.021914
0.018161
0.080990
0.107444
0.043057
0.019195
0.018609
0.021212
0.094060
0.021290
0.138896
0.055054
0.101113
0.065046
0.030510
0.094267
0.000001
0.048797
0.031794
0.209014
0.070437
0.060950
0.158688
0.023285
0.078923
0.159551
0.139297
0.066646
0.134328
0.245588
0.174681
0.023376
0.080083
0.046337
0.050295
0.002559
0.027132
0.069845
0.035037
0.173090
0.138745
0.038047
0.018108
0.038249
0.000001
0.082578
0.035051
0.039608
0.028242
0.064072
0.036215
0.019365
0.056063
0.177244
0.057686
0.068277
0.161101
0.028991
0.013746
0.410225
0.051309
0.055173
0.043373
0.088238
0.017259
0.109895
0.013521
0.054977
0.038846
0.062955
0.008610
0.036904
0.062580
0.012988
0.015378
0.074972
0.016549
0.072987
0.004535
0.014434
0.024849
0.315448
0.217327
0.028439
0.196220
0.000001
0.016967
0.094825
0.180752
0.352628
0.192640
0.186640
0.083567
0.043874
0.292692
0.616122
0.993712
1.333263
1.755424
0.593295
0.082662
0.091735
0.081869
0.076141
0.895658
1.019439
0.183867
0.417794
0.324094
0.302615
0.189966
0.362001
0.021170
0.080223
0.285195
0.055531
2.023087
1.143734
1.287447
0.091948
0.181902
0.121254
0.102379
0.084465
0.057505
0.027190
0.240459
0.339355
0.056834
0.095601
0.048853
0.074388
0.045132
0.402305
0.158284
0.018415
0.022974
0.028799
0.012974
0.019476
0.127650
0.581314
0.032553
0.074399
0.061059
0.098147
0.098788
0.130803
0.131517
0.240169
0.106567
0.028181
0.014127
0.014008
0.017414
0.129999
0.199864
0.997655
0.078053
0.108950
0.137810
0.174016
0.077356
0.144201
0.072702
0.146393
0.116546
0.052159
0.088334
0.576328
0.034820
0.029504
0.309534
0.159115
0.289395
0.020529
0.030817
0.191559
0.041099
0.017039
0.081101
0.014639
0.092383
0.098395
0.071497
0.063085
0.074925
0.084951
0.035276
0.027843
0.015553
0.031228
0.286973
0.009344
0.056859
0.020684
0.196705
0.091581
0.022609
0.075320
0.148653
0.294027
0.098008
0.019177
0.068338
0.071845
0.138660
0.017724
0.145273
0.004265
0.012450
0.269672
0.226918
0.214471
0.079810
0.194824
0.013297
0.018439
0.007022
0.012507
0.016415
0.124497
0.150731
0.072651
0.019238
0.023682
0.061199
0.099300
0.015494
0.024838
0.051588
0.012645
0.296631


==> svg/examine/edpl_histogram.csv <==
Bin,Start,End,Range,Value,Percentage,"Accumulated Value","Accumulated Percentage"
0,0,0.04,"[0, 0.04)",2.98733e+06,0.24513,2.98733e+06,0.24513
1,0.04,0.08,"[0.04, 0.08)",1.0591e+06,0.0869063,4.04643e+06,0.332037
2,0.08,0.12,"[0.08, 0.12)",1.12423e+06,0.0922507,5.17066e+06,0.424287
3,0.12,0.16,"[0.12, 0.16)",2.54798e+06,0.209079,7.71864e+06,0.633366
4,0.16,0.2,"[0.16, 0.2)",2.69248e+06,0.220936,1.04111e+07,0.854303
5,0.2,0.24,"[0.2, 0.24)",1.01194e+06,0.0830368,1.14231e+07,0.937339
6,0.24,0.28,"[0.24, 0.28)",189119,0.0155185,1.16122e+07,0.952858
7,0.28,0.32,"[0.28, 0.32)",97141,0.00797107,1.17093e+07,0.960829
8,0.32,0.36,"[0.32, 0.36)",47608,0.00390655,1.17569e+07,0.964735
9,0.36,0.4,"[0.36, 0.4)",35796,0.0029373,1.17927e+07,0.967673
10,0.4,0.44,"[0.4, 0.44)",36655,0.00300779,1.18294e+07,0.970681
11,0.44,0.48,"[0.44, 0.48)",32384,0.00265732,1.18618e+07,0.973338
12,0.48,0.52,"[0.48, 0.52)",29212,0.00239704,1.1891e+07,0.975735
13,0.52,0.56,"[0.52, 0.56)",28581,0.00234526,1.19196e+07,0.97808
14,0.56,0.6,"[0.56, 0.6)",52020,0.00426859,1.19716e+07,0.982349
15,0.6,0.64,"[0.6, 0.64)",61041,0.00500882,1.20326e+07,0.987358
16,0.64,0.68,"[0.64, 0.68)",84524,0.00693576,1.21172e+07,0.994293
17,0.68,0.72,"[0.68, 0.72)",26312,0.00215908,1.21435e+07,0.996452
18,0.72,0.76,"[0.72, 0.76)",8868,0.000727679,1.21523e+07,0.99718
19,0.76,0.8,"[0.76, 0.8)",8891,0.000729566,1.21612e+07,0.99791
20,0.8,0.84,"[0.8, 0.84)",5695,0.000467313,1.21669e+07,0.998377
21,0.84,0.88,"[0.84, 0.88)",3765,0.000308943,1.21707e+07,0.998686
22,0.88,0.92,"[0.88, 0.92)",3995,0.000327816,1.21747e+07,0.999014
23,0.92,0.96,"[0.92, 0.96)",3231,0.000265125,1.21779e+07,0.999279
24,0.96,1,"[0.96, 1)",8788,0.000721114,1.21867e+07,1


==> svg/examine/lwr-histogram.csv <==
Bin,Start,End,Range,Value.1,Value.2,Value.3,Value.4,Value.5,Value.Remainder,Percentage.1,Percentage.2,Percentage.3,Percentage.4,Percentage.5,Percentage.Remainder,AccumulatedValue.1,AccumulatedValue.2,AccumulatedValue.3,AccumulatedValue.4,AccumulatedValue.5,AccumulatedValue.Remainder,AccumulatedPercentage.1,AccumulatedPercentage.2,AccumulatedPercentage.3,AccumulatedPercentage.4,AccumulatedPercentage.5,AccumulatedPercentage.Remainder
0,0,0.05,"[0, 0.05)",4268,1.02026e+06,1.77402e+06,3.00461e+06,4.93889e+06,1.04301e+07,0.000350218,0.102651,0.184731,0.351333,0.630744,0.856361,4268,1.02026e+06,1.77402e+06,3.00461e+06,4.93889e+06,1.04301e+07,0.000350218,0.102651,0.184731,0.351333,0.630744,0.856361
1,0.05,0.1,"[0.05, 0.1)",19012,1.26299e+06,2.409e+06,2.94887e+06,1.99092e+06,1.70537e+06,0.00156006,0.127072,0.250853,0.344815,0.25426,0.140019,23280,2.28325e+06,4.18301e+06,5.95348e+06,6.92981e+06,1.21355e+07,0.00191028,0.229723,0.435584,0.696148,0.885004,0.99638
2,0.1,0.15,"[0.1, 0.15)",378952,2.11104e+06,2.39785e+06,2.25265e+06,897921,44085,0.0310955,0.212397,0.249692,0.263405,0.114673,0.0036196,402232,4.39428e+06,6.58086e+06,8.20613e+06,7.82773e+06,1.21795e+07,0.0330058,0.44212,0.685276,0.959553,0.999678,1
3,0.15,0.2,"[0.15, 0.2)",253243,2.07672e+06,2.00289e+06,324038,2523,0,0.0207803,0.208944,0.208564,0.0378902,0.000322212,0,655475,6.47101e+06,8.58375e+06,8.53017e+06,7.83025e+06,1.21795e+07,0.0537861,0.651064,0.89384,0.997444,1,1
4,0.2,0.25,"[0.2, 0.25)",981779,1.83797e+06,519136,21863,0,0,0.0805615,0.184922,0.0540585,0.00255647,0,0,1.63725e+06,8.30897e+06,9.10289e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.134348,0.835986,0.947899,1,1,1
5,0.25,0.3,"[0.25, 0.3)",756915,534353,472305,0,0,0,0.0621099,0.0537626,0.0491819,0,0,0,2.39417e+06,8.84333e+06,9.57519e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.196458,0.889749,0.997081,1,1,1
6,0.3,0.35,"[0.3, 0.35)",579686,744015,28034,0,0,0,0.0475671,0.0748572,0.00291923,0,0,0,2.97386e+06,9.58734e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.244025,0.964606,1,1,1,1
7,0.35,0.4,"[0.35, 0.4)",1.0184e+06,212090,0,0,0,0,0.0835664,0.0213389,0,0,0,0,3.99225e+06,9.79943e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.327591,0.985945,1,1,1,1
8,0.4,0.45,"[0.4, 0.45)",873160,121119,0,0,0,0,0.0716486,0.0121861,0,0,0,0,4.86541e+06,9.92055e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.39924,0.998131,1,1,1,1
9,0.45,0.5,"[0.45, 0.5)",753436,18578,0,0,0,0,0.0618245,0.00186918,0,0,0,0,5.61885e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.461064,1,1,1,1,1
10,0.5,0.55,"[0.5, 0.55)",621492,0,0,0,0,0,0.0509976,0,0,0,0,0,6.24034e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.512062,1,1,1,1,1
11,0.55,0.6,"[0.55, 0.6)",461468,0,0,0,0,0,0.0378665,0,0,0,0,0,6.70181e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.549928,1,1,1,1,1
12,0.6,0.65,"[0.6, 0.65)",471745,0,0,0,0,0,0.0387098,0,0,0,0,0,7.17355e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.588638,1,1,1,1,1
13,0.65,0.7,"[0.65, 0.7)",579735,0,0,0,0,0,0.0475711,0,0,0,0,0,7.75329e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.636209,1,1,1,1,1
14,0.7,0.75,"[0.7, 0.75)",357843,0,0,0,0,0,0.0293634,0,0,0,0,0,8.11113e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.665573,1,1,1,1,1
15,0.75,0.8,"[0.75, 0.8)",331866,0,0,0,0,0,0.0272318,0,0,0,0,0,8.443e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.692804,1,1,1,1,1
16,0.8,0.85,"[0.8, 0.85)",397007,0,0,0,0,0,0.0325771,0,0,0,0,0,8.84e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.725381,1,1,1,1,1
17,0.85,0.9,"[0.85, 0.9)",421866,0,0,0,0,0,0.0346169,0,0,0,0,0,9.26187e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.759998,1,1,1,1,1
18,0.9,0.95,"[0.9, 0.95)",353286,0,0,0,0,0,0.0289895,0,0,0,0,0,9.61516e+06,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,0.788988,1,1,1,1,1
19,0.95,1,"[0.95, 1)",2.57154e+06,0,0,0,0,0,0.211012,0,0,0,0,0,1.21867e+07,9.93913e+06,9.60322e+06,8.55203e+06,7.83025e+06,1.21795e+07,1,1,1,1,1,1


==> svg/genbank/accessions.txt <==
AF372745
EU567290
AB231617
AJ457813
DQ222878
AB505487
AY266473
AJ561114
DQ244000
U37108
XXX
AF203400
AB089284
AF174370
AJ514866
AJ010592
DQ190241
DQ366277
KibAr
AB017129
Z14140
AB505579
EU567262
X56165
AF293897
AY305009
JF730776
FJ518816
AY294146
U19538
AB505552
XXX
EU567266
AJ130850
AF106056
X80344
AY550243
AJ564770
EF219013
AY117417
AB092925
X75521
AF277013
AJ246269
Z27393
EU287801
AY188885
AY749614
AF099101
L26187
EU567291
AY620292
M97573
X03772
AY294144
AB526843
AY032607
M32705
AF123596
GU827589
X54866
X13688
AY050179
L26184
AJ428117
AB013017
AB092942
AF087125
AF244905
AY620362
GU827592
AY965870
AF357145
DQ219484
M13435
AJ402327
Z75578
AJ250109
M87328
AY347309
AY576544
AY965863
AY179990
AF530543
DQ525691
AY334569
AY620254
AF342749
AY117416
HQ651779
DQ174731
X81901
AY268038
FJ537313
EU484394
FJ544419
L26205
D12531
AF294679
EU162630
NVam1
AB275064
AB505488
AF080096
AJ311672
AF168624
AY266295
FJ537336
EU567292
AF168627
X81964
FJ459761
AY449715
CHI
DQ190541
AB101542
AB425950
U49911
EU050973
FJ816018
AF011465
Z14142
U23936
AY183893
AF356652
JF495410
X89481
AY919771
AF106048
AB032606
EF172833
M97959
AY435093
AJ418794
AB091230
AF293898
DQ536489
AF083397
L34669
EU567285
AB505493
AF232303
X79407
GQ144681
AB016009
U24248
DQ980481
AY635838
HQ342676
AF372785
U03072
EF025008
AB022108
AB003808
AF153206
AF492442
AY502959
AY449714
L10827
DQ536487
AF192386
AB045605
GU827604
X68825
AY078092
AF293902
EU189029
AB505547
AB252759
AF100949
AJ228786
AY050181
AF293895
DQ122380
X87985
EU567265
AF411285
AB505553
AF052909
EU567278
AJ564772
AY082996
AY180002
EF173002
AB183618
L10828
AY821944
AB047306
GU001154
AY294147
X04971
L16996
EF526978
AB095092
AB013179
AF530525
AJ514867
AB000912
EU719197
DQ504354
AB622340
AJ246278
EU567282
AJ489262
AM114814
AF352242
AJ564773
EU189032
X03948
AF087126
AB246698
AB263123
En42C
L31518
AF363207
DQ525693
AF063240
M54938
AF063242
AF472555
AB505550
AY748806
AF236801
AF349566
AY117420
AM114806
AB090833
AY117419
X91264
AY082985
AY665046
DQ243999
AF310898
AF113425
AF372743
L26448
AF022200
EU910603
AF174366
AY821959
X53986
AY180003
DQ310279
HQ121439
U43190
AY449710
AB011018
GU246576
EU567269
EF065717
EU162632
EU567271
AF280078
AF153314
AY919754
EF024345
GQ330640
DQ525700
AY449711
AY360454
AB505546
AF238265
M87325
X52322
AY294148
U03477
AF420478
HM245049
AY642702
AY082989
AB091229
AF405547
AY050178
EF165631
AJ535169
AY183894
X97156
EU598692
AY179971
AY049040
XXX
AF363186
AB191413
AY705739
M19172
AF349564
AB252742
AF310899
EU162633
AY180001
AF310901
AB576851
AF315604
EU567270
EU567275
U97108
AY180023
L37205
EU910611
U97111
EU567293
AF185052
AF293896
U51151
DQ314821
U37107
AB505485
FJ157340
AF169336
AB622301
AF330214
AY642699
X53498
FJ824131
U47852
AM114801
AJ402342
L34054
L31520
X75453
AF310903
DQ314819
AB505494
AY364635
AY919786
FJ157330
CP000881
AY449713
AF411276
U27500
AF387122
AF300281
AF118851
AF244903
AJ428077
U20319
EU567267
AF047888
AB212285
AY821947
AY848964
AJ627186
DQ103867
AB505490
FN690466
EF172963
DQ222875
AY268037
FJ969717
AY428815
AB252760
U97052
AY050182
AJ276088
AF271997
AB252741
EU567277
X57162
AF100947
AJ402349
EF023424
AY180022
DQ444238
AF244904
Z14139
Y17504
X79873
U73220
AJ005414
EF514503
EU567286
AF358108
HQ651791
U14385
AB191412
AF121110
AY425306
EU567288
GQ330641
AB264776
AJ250110
AF497479
GU001156
X80341
AJ271380
AB246697
AJ314604
M87329
AY425009
DQ229956
AY642743
AY266293
AB508339
EU349231
AB490705
AF293694
AF017121
AY117418
AY781176
AF163147
AJ001735
X68483
AF368505
AF509625
EF024716
AJ457815
EU186021
AJ457811
U91490
EU567281
EU567268
AB622286
AF262995
L29455
AJ246261
DQ653412
AJ457812
FJ790717
AY960120
EU567294
AF297085
EF666482
GQ330591
AB191426
M32703
DQ244027
AB275075
EU567272
AF534711
AB505574
AY268044
Y16465
FN598385
AB275039
L27634
U53128
AF101052
M88521
AB505549
DQ176427
AF164253
AB092930
EU567276
AF271999
AF358094
AY183886
AJ010407
AY294149
AY149897
AF401522
DQ458793
AB191436
AF053088
AB252771
EU446381
X70803
AJ457814
AY196709
AB505492
AF411283
AY635820
EU542598
GU246583
AB505486
L22258
X77692
AF174367
DQ103826
EU287796
AY620291
EU910610
DQ303923
CAraX
U14389
AM114811
AB028189
AY234843
L27658
AY635839
AB045583
AY821943
AJ007275
HQ219347
AY294150
AJ250112
AY291292
U18628
X54863
AY268042
L10823
AY294143
L37037
L28811
AB158483
U40262
GU290070
AY605200
AY268045
AF477019
AB058379
FJ153639
AF452017
FJ628363
AY749612
AY831435
EU273440
L42528
AF508277
FJ537320
AF289081
EU446329
GU479951


==> svg/genbank/list.txt <==
AF372745_clone_BOLA187_Breviatea
EU567290_clone_DB270319_NC12b
AB231617_Katablepharis_japonica
AJ457813_Gromia_oviformis_Antarctica
DQ222878_clone_RA00121938_picobiliphyte
AB505487_clone_RM1SGM30_Apusomonadida
AY266473_Blastocystis_geocheloni
AJ561114_Pirsonia_diadema
DQ244000_clone_PCC04AU2004_NC12b
U37108_Proteromonas_lacertae
XXX_Rigifila_YPF923_Akinori
AF203400_Prasinococcus_sp_CCMP1194
AB089284_Cryptosporidium_muris
AF174370_Massisteria_marina
AJ514866_Limnofila_borokensis
AJ010592_Nm_Guillardia_theta
DQ190241_Hartmannella_abertawensis_CCAP15349
DQ366277_Octomitus_intestinalis
KibAr_NRRA_isolate_Cumbria_BrMa
AB017129_Mamiella_sp_Shizugawa
Z14140_Chondrus_crispus
AB505579_clone_RM2SGM71_Breviatea
EU567262_clone_DB270305_Vampy
X56165_Tetrahymena_thermophila
AF293897_Acramoeba_dendroida
AY305009_Clathrulina_elegans
JF730776_clone_Ch8A2mE7_NC10_type2
FJ518816_Minchinia_mercenariae
AY294146_Glaeseria_mira
U19538_Haplosporidium_nelsoni
AB505552_clone_RM2SGM44_Apusomonadida
XXX_Collodictyon_Kamran
EU567266_clone_lb10_Vampy
AJ130850_clone_LKM15
AF106056_Diacronema_vlkianum
X80344_Hyphochytrium_catenoides
AY550243_Amanita_bisporigera
AJ564770_clone_BL01062525_Telonemia
EF219013_clone_18BR2
AY117417_Reclinomonas_americana_ATCC50283
AB092925_Dynenympha_parva
X75521_Marchantia_polymorpha
AF277013_Furculomyces_boomerangus
AJ246269_Prymnesium_parvum
Z27393_Neolectomyces_vitellina
EU287801_clone_OLI011_75m_2_5_Polycystinea
AY188885_Streblomastix_strix
AY749614_Sphaerastrum_fockii
AF099101_Vannella_anglica_CCAP15898
L26187_Dixoniella_grisea
EU567291_clone_DB230533_NC12a
AY620292_clone_4_1_6_Vampy
M97573_Lampetra_aepyptera
X03772_Paramecium_tetraurelia
AY294144_Stenamoeba_stenopodia
AB526843_Plasmodiophora_brassicae_NGY
AY032607_Eurychasma_dicksonii
M32705_Achlya_bisexualis
AF123596_Bolidomonas_mediterranea
GU827589_Carped_like_PCE
X54866_Schizosaccharomyces_pombe
X13688_Chlorella_vulgaris
AY050179_Thecamonas_sp_CCAP_contaminant
L26184_Corallina_officinalis
AJ428117_Desmidium_grevillii
AB013017_Ciona_intestinalis
AB092942_Pyrsonympha_grandis
AF087125_Compsopogonopsis_leptoclados
AF244905_Trimastix_marina
AY620362_clone_0745_NC9
GU827592_Carpediemonas_like_CL
AY965870_Andalucia_godoyi_28
AF357145_Stentor_coeruleus
DQ219484_Haplosporidium_montforti
M13435_Acanthamoeba_castellanii
AJ402327_EnvClone_OLI11001
Z75578_Saccharomyces_cerevisiae
AJ250109_Mesostigma_viride
M87328_Nannochloropsis_salina
AY347309_Cochlodinium_polykrikoides
AY576544_Protoopalina_intestinalis
AY965863_Variosea_sp_AND16
AY179990_clone_CCA32_unknown
AF530543_clone_AT468_unknown
DQ525691_Saccinobaculus_sp_E02
AY334569_Mattesia_sp_SV2003
AY620254_Metromonas_simplex
AF342749_Flintiella_sanguinaria
AY117416_Carpediemonas_membranifera
HQ651779_Eucyrtidium_calvertense_129
DQ174731_Chromera_velia_CMS22
X81901_Gloeochaete_wittrockiana
AY268038_Micronuclearia_podoventralis
FJ537313_clone_Biosope_T33_044_Taxopodida
EU484394_Auranticordis_quadriverberis_2
FJ544419_Ceratiomyxella_tahitiensis_HI0493l1
L26205_Gracilaria_gracilis
D12531_Taphrina_wiesneri
AF294679_Mertensia_ovum
EU162630_EnvClone_PAC08SP2005
NVam1_NRRA_isolate_North_Carolina_Br
AB275064_clone_DSGM64
AB505488_clone_RM1SGM31_Apusomonadida
AF080096_Amyloodinium_ocellatum
AJ311672_Crocodylus_niloticus
AF168624_Rhodella_violacea
AY266295_Collozoum_inerme
FJ537336_clone_Biosope_T58_080_Haptophyta
EU567292_Filoreta_turcica
AF168627_Bangiopsis_subsimplex
X81964_Huperzia_phlegmaria
FJ459761_Stylocephalus_giganteus
AY449715_Pplat_Xparasite_03
CHI_EF024704_clone_Elev_18S_1191_Vampy
DQ190541_Seculamonas_ecuadoriensis
AB101542_Spongaster_tetras
AB425950_Variosea_sp_Mb5C
U49911_Brachionus_plicatilis
EU050973_clone_SS1E0110
FJ816018_Fonticula_alba_ATCC38817
AF011465_Macropharyngomonas_halophila
Z14142_Palmaria_palmata
U23936_Allomyces_macrogynus
AY183893_Korotnevella_stella_CCAP15476
AF356652_Filobasidiella_neoformans
JF495410_Bonamia_exitiosa
X89481_Aeschna_cyanea
AY919771_clone_LG25_05_Alveolata
AF106048_Exanthemachrysis_gayraliae_Pav8
AB032606_Wobblia_lunata
EF172833_clone_SSRPB73_Polycystinea
M97959_Fucus_distichus
AY435093_Clam_Xparasite
AJ418794_Pseudodifflugia_cf_gracilis
AB091230_Galdieria_sulphuraria
AF293898_Leptomyxa_reticulata_ATCC50242
DQ536489_Physoderma_maculare_AFTOLID2004
AF083397_Tribonema_intermixtum
L34669_Rebecca_salina
EU567285_clone_db5_NC11
AB505493_clone_RM1SGM36_Namako2
AF232303_Ichthyophonus_irregularis
X79407_Abies_lasiocarpa
GQ144681_Thaumatomastix_CC002BoundaryBay
AB016009_Zophagus_insidians
U24248_Loxodes_striatus
DQ980481_Leucocryptos_marina
AY635838_Rozella_allomycis
HQ342676_Subulatomonas_tetraspora_ATCC50623
AF372785_clone_BOLA553
U03072_Goniomonas_truncata
EF025008_clone_Elev_18S_5171
AB022108_Schizochytrium_minutum
AB003808_Aspergillus_cervinus
AF153206_Breviata_anathema
AF492442_Hiris_Xparasite
AY502959_Vermamoeba_vermiformis_KWR_1
AY449714_Slari_Xparasite
L10827_Scypha_ciliata
DQ536487_Chytriomyces_hyalinus
AF192386_Pseudoperkinsus_tapetis
AB045605_Corynoplastis_japonica
GU827604_Kipferlia_bialata_NY0173
X68825_Coleochaete_scutata
AY078092_Colpodella_pontica
AF293902_Saccamoeba_limax_ATCC30942
EU189029_Paradinium_poucheti_PaOi01
AB505547_clone_RM2SGM39_Namako1
AB252759_clone_NAMAKO19_Phyto
AF100949_Rhabdocalyptus_dawsoni
AJ228786_Notoplana_australis
AY050181_Multimonas_media_Millport
AF293895_Echinamoeba_exundans_ATCC50171
DQ122380_Sappinia_diploidea_CCAP15752
X87985_Gordius_aquaticus
EU567265_clone_ihs12_Vampy
AF411285_AY620253_Metopion_fluens
AB505553_clone_RM2SGM45_Namako2
AF052909_Tubipora_musica
EU567278_clone_DB1412C11_Filor
AJ564772_Telonema_subtilis
AY082996_clone_RT5iin3
AY180002_clone_CCA33_NC12a
EF173002_EnvClone_SSRPE06
AB183618_Emiliania_sp_MBIC10582
L10828_Trichoplax_adhaerens
AY821944_clone_CeCV1B246_Centrohelida
AB047306_Archaeospora_leptoticha
GU001154_Mantamonas_plastica_CCAP19461
AY294147_Hartmannella_cantabrigiensis
X04971_Neurospora_crassa
L16996_Cryptosporidium_parvum
EF526978_clone_SA11D05_Jakobida
AB095092_Labyrinthula_sp_L59
AB013179_Porphyra_umbilicalis
AF530525_clone_AT494_Radiolaria
AJ514867_Rhogostoma_minus
AB000912_Tridacna_parasite_Apicomplexa
EU719197_Rhizamoeba_saxonica_CCAP15702
DQ504354_clone_LC1043EP36_Asceto
AB622340_clone_K9MAY2010_Vampy
AJ246278_Chrysochromulina_acantha
EU567282_clone_DB230506_Endo4
AJ489262_Echinamoeba_thermarum_OSB1
AM114814_clone_WIM27
AF352242_Closterium_selenastrum_R940
AJ564773_Telonema_antarcticum
EU189032_Paradinium_PaEu41
X03948_Sterkiella_nova
AF087126_Smithora_naiadum
AB246698_Stylodictya_sp_8037
AB263123_Dysnectes_brevis
En42C_NRRA_isolate_Cumbria_BrMa
L31518_Spirostomum_ambiguum
AF363207_EnvClone_MaSt06_ME124
DQ525693_Saccinobaculus_ambloaxostylus
AF063240_Acanthometra_sp_205
M54938_Phytophthora_megasperma
AF063242_Symphyacanthida_sp_211
AF472555_Amoebophrya_sp
AB505550_clone_RM2SGM42_Apusomonadida
AY748806_Agitata_tremulans
AF236801_Saccoglossus_bromophenolosus
AF349566_Nuclearia_simplex_CCAP15524
AY117420_Malawimonas_jakobiformis
AM114806_clone_WIM48
AB090833_Cyanidium_caldarium
AY117419_Andalucia_incarcerata
X91264_Pycnococcus_provasolii
AY082985_clone_RT5iin14
AY665046_clone_SCM28C110_Taxopodida
DQ243999_clone_PCB07AU2004_NC10_basal
AF310898_Polymyxa_graminis
AF113425_Mortierella_wolfii
AF372743_clone_LEMD004_Vampy
L26448_Loxophyllum_utriculariae
AF022200_Noctiluca_scintillans
EU910603_clone_D40_Vampy
AF174366_Cafeteria_sp_EPM1
AY821959_clone_CV1_B1_97_Haptophyta
X53986_Schistosoma_mansoni
AY180003_clone_CCA44_EndoX
DQ310279_clone_FV23CilE10_Jakobida
HQ121439_Tremula_longifila_ATCC50530
U43190_Axinella_polypoides
AY449710_Minchinia_tapetis
AB011018_Uredinopsis_intermedia
GU246576_clone_MO010_500_0014_Acantharea
EU567269_clone_T11_Vampy
EF065717_Hematodinium_perezi_Ld18S1
EU162632_clone_PCC12SP2005_NC10_type1
EU567271_clone_jj9_NC9
AF280078_Phalansterium_solitarium_ATCC50327
AF153314_Picocystis_salinarum
AY919754_clone_LG2101_NC10_type1
EF024345_clone_Elev_18S_763_Phyto
GQ330640_clone_PR44E041_Excavata
DQ525700_Saccinobaculus_doroaxostylus
AY449711_Minchinia_chitonis
AY360454_Goniomonas_sp_ATCC50108
AB505546_clone_RM2SGM38_Preaxostyla
AF238265_symbiont_TypeN_clone2
M87325_Bacillaria_paxillifer
X52322_Arabidopsis_thaliana
AY294148_Dermamoeba_algensis
U03477_Chlorarachnion_reptans
AF420478_Diphylleia_rotans
HM245049_Alveolata_sp_CCMP3155
AY642702_clone_P34_10_Katablepharida
AY082989_clone_RT5iin44_Variosea
AB091229_Galdieria_partita
AF405547_Maullinia_ectocarpii
AY050178_Manchomonas_bermudensis_ATCC50234
EF165631_Minchinia_sp_DB2006
AJ535169_Thalassiosira_pseudonana
AY183894_Neoparamoeba_pemaquidens_CCAP15604
X97156_Amphipholis_squamata
EU598692_Haplozoon_praxillellae
AY179971_clone_CCI78_Vampy
AY049040_Triticum_aestivum
XXX_Planomonas_sp_Mexico1b
AF363186_EnvClone_MaSt02_ME117
AB191413_clone_TAGIRI05_Phyto
AY705739_Goniomonas_sp_SH8
M19172_Plasmodium_falciparum
AF349564_Capsaspora_owczarzaki
AB252742_clone_NAMAKO2_Namako2
AF310899_Spongospora_sub_subterranea
EU162633_clone_PCA03SP2005_NC10_type1
AY180001_clone_CCA80_NC12a
AF310901_Spongospora_sub_nasturtii
AB576851_Tsukubamonas_globosa
AF315604_Pseudobodo_tremulans
EU567270_clone_vm17_Endo1
EU567275_clone_DB230551_Asceto
U97108_Caenomorpha_uniserialis
AY180023_clone_CCW46_EndoX
L37205_Ciliophrys_infusionum
EU910611_clone_D47_Vampy
U97111_Prorodon_viridis
EU567293_Filoreta_japonica
AF185052_Symbiomonas_scintillans
AF293896_Filamoeba_nolandi_ATCC50430
U51151_Blastocystis_hominis
DQ314821_clone_NW614_49_Acantharea
U37107_Developayella_elegans
AB505485_clone_RM1SGM28_Breviatea
FJ157340_clone_kor2508048_Jakobida
AF169336_Bangia_fuscopurpurea
AB622301_clone_K8AUG2009_NC10_type2
AF330214_Colpodella_tetrahymenae
AY642699_clone_P1_25_Cryptophyta
X53498_Anemonia_sulcata
FJ824131_Discomonas_retusa_CC2009b
U47852_Urosporidium_crescens
AM114801_clone_WIM05_Variosea
AJ402342_clone_OLI11032_Acantharea
L34054_Ulkenia_profunda
L31520_Tracheloraphis_sp
X75453_Toxoplasma_gondii
AF310903_Phagomyxa_bellerocheae
DQ314819_EnvClone_NW61736
AB505494_clone_RM1SGM37_Namako2
AY364635_Nuclearia_pattersoni
AY919786_clone_LG30_03_Amoebozoa
FJ157330_clone_kor11090415_Vampy
CP000881_Nm_Hemiselmis_andersenii_CCMP644
AY449713_Haplosporidium_lusitanicum
AF411276_Bodomorpha_minima_ATCC50339
U27500_Alexandrium_ostenfeldii
AF387122_Haplosporidium_costale
AF300281_Chilodonella_uncinata
AF118851_Rhinosporidium_seeberi
AF244903_Trimastix_pyriformis_1
AJ428077_Zygnema_sp_M1384
U20319_Minchinia_teredinis1991
EU567267_clone_sm27_Vampy
AF047888_Paracanthonchus_caecus
AB212285_Hatenia_arenicola
AY821947_clone_CV1B141_NC12a
AY848964_Heleopera_sphagni
AJ627186_Cinachyrella_apion
DQ103867_clone_M318B12_Telonemia
AB505490_clone_RM1SGM33_Namako2
FN690466_clone_1D9_Phyto
EF172963_clone_SSRPD79_Cryptophyta
DQ222875_clone_OR000415159_picobiliphyte
AY268037_Multicilia_marina
FJ969717_Roombia_truncata
AY428815_Aurelia_aurita
AB252760_clone_NAMAKO20_NC12b
U97052_Theileria_sp_Chungnam
AY050182_Podomonas_capensis
AJ276088_Glomus_versiforme
AF271997_Ministeria_vibrans
AB252741_clone_NAMAKO1_Namako1
EU567277_clone_DB230552_Asceto
X57162_Guillardia_theta
AF100947_Suberites_ficus
AJ402349_EnvClone_OLI11005
EF023424_clone_Amb_18S_765_Variosea
AY180022_clone_CCW35_Breviatea
DQ444238_Snipp_Xparasite
AF244904_Trimastix_pyriformis_2
Z14139_Ahnfeltia_plicata
Y17504_Hyaloraphidium_curvatum
X79873_Lanice_conchilega
U73220_Synura_mammillosa
AJ005414_Ulva_rigida
EF514503_Filoreta_tenera
EU567286_clone_lb6_NC11
AF358108_Carybdea_rastonii
HQ651791_Ceratospyris_hyperborea_134
U14385_Dictyocha_speculum
AB191412_clone_TAGIRI04_Phyto
AF121110_Ephydatia_muelleri
AY425306_Nephroselmis_pyriformis
EU567288_clone_DB230521_NC12b
GQ330641_clone_PR33E089_Excavata
AB264776_Ichthyodinium_chabelardi
AJ250110_Chaetosphaeridium_globosum
AF497479_Perkinsus_marinus
GU001156_Mantamonas_sp_AF21
X80341_Neocallimastix_frontalis_L2
AJ271380_Exobasidium_rostrupii
AB246697_Pterocorys_zancleus
AJ314604_Amoeba_proteus
M87329_Rhizosolenia_setigera
AY425009_Diplonema_ambulator
DQ229956_Vermistella_antarctica_S241
AY642743_clone_A51_Vampy
AY266293_Coelodendrum_ramosissimum
AB508339_Palpitomonas_bilix
EU349231_Planomonas_mylnikovi_B70
AB490705_Arachnosphaera_myriacantha
AF293694_Beroe_ovata
AF017121_Sarcocystis_buffalonis
AY117418_Jakoba_libera_ATCC50422
AY781176_Haplosporidium_sp_MYE2005
AF163147_Phaeocystis_cordata
AJ001735_Chaetonotus_sp
X68483_Cyanophora_paradoxa
AF368505_Basidiobolus_microsporus
AF509625_Dolichomastix_tenuilepis
EF024716_clone_Elev_18S_1206_Vampy
AJ457815_Gromia_oviformis_Hammamet
EU186021_Flamella_aegyptia
AJ457811_Gromia_oviformis_Madeira
U91490_Limulus_polyphemus
EU567281_clone_sm5_Endo5
EU567268_clone_op14_Vampy
AB622286_clone_K2JUL2009_NC10_type2
AF262995_Bonamia_ostreae
L29455_Sphaeroforma_destruens
AJ246261_Coccolithus_pelagicus
DQ653412_Pvann_Xparasite
AJ457812_Gromia_oviformis_Reunion
FJ790717_Cavernomonas_stercoris_CavE
AY960120_Protacanthamoeba_bohemica
EU567294_Arachnula_A155_Baikal_Fw
AF297085_Hepatozoon_sp_Boiga
EF666482_Ascogregarina_taiwanensis
GQ330591_clone_PR43E90_EndoX
AB191426_EnvClone_MaSt09_TAGIRI18
M32703_Chlamydomonas_reinhardtii
DQ244027_clone_PAA22AU2004
AB275075_clone_DSGM75_Namako2
EU567272_clone_nh6_NC9
AF534711_microheliozoon_TCS2002
AB505574_clone_RM2_SGM66_NC12a
AY268044_Filoreta_marina
Y16465_Chara_globularis
FN598385_clone_BS19_B6_Endo5
AB275039_EnvClone_MaSt12_DSGM39
L27634_Labyrinthuloides_minuta
U53128_Rhodomonas_abbreviata
AF101052_Paracercomonas_marina_ATCC50344
M88521_Symbiodinium_microadriaticum
AB505549_clone_RM2SGM41_Apusomonadida
DQ176427_Syncystis_mirabilis
AF164253_Lobulomyces_angularis_JEL45
AB092930_Oxymonas_sp_NkU03
EU567276_clone_DB1412C3_Asceto
AF271999_Monosiga_ovata
AF358094_Eudendrium_racemosum
AY183886_Lingulamoeba_leei_ATCC30734
AJ010407_Pterosperma_cristatum
AY294149_Vexillifera_minutissima
AY149897_Codonosiga_gracilis
AF401522_Carchesium_polypinum
DQ458793_Haplosporidium_edule
AB191436_clone_TAGIRI28_Unknown
AF053088_Planomonas_micra_ATCC50267
AB252771_EnvClone_MaSt13_NAMAKO31
EU446381_clone_cLA12C05_Jakobida
X70803_Glaucocystis_nostochinearum
AJ457814_Gromia_oviformis_Guam
AY196709_Selenidium_terebellae
AB505492_clone_RM1SGM35_Namako2
AF411283_Mesofila_limnetica_ATCC50522
AY635820_Entomophthora_muscae
EU542598_Thecamonas_oxoniensis_Ivy8c
GU246583_clone_MO010_880_0003_Radiolaria
AB505486_clone_RM1SGM29_Namako1
L22258_Dacrymyces_stillatus
X77692_Euglypha_rotunda
AF174367_Caecitellus_parvulus
DQ103826_clone_M318F06_Centrohelida
EU287796_clone_OLI011_75m_82_Radiolaria
AY620291_clone_10_3_2_Vampy
EU910610_clone_D20_Phyto
DQ303923_Ebria_tripartita_2
CAraX_NRRA_isolate_California_Ma
U14389_Pelagomonas_calceolata
AM114811_clone_WIM01_Variosea
AB028189_Ustilago_shiraiana
AY234843_Colpodella_edax
L27658_Pneumocystis_carinii
AY635839_Oedogoniomyces_sp_CR84
AB045583_Glaucosphaera_vacuolata
AY821943_clone_CeCV1B193_Centrohelida
AJ007275_Cyanoptyche_gloeocystis
HQ219347_clone_AY2009C14_NC10_basal
AY294150_Vannella_placida
AJ250112_Klebsormidium_nitens
AY291292_Xenoturbella_bocki
U18628_Pteridium_aquilinum
X54863_Mucor_racemosus
AY268042_Chlamydaster_sterni
L10823_Acanthocoepsis_unguiculata
AY294143_Mayorella_sp_JJP2003
L37037_Apusomonas_proboscidea_CCAP19051
L28811_Cryptomonas_paramecium
AB158483_Cyanidioschyzon_merolae
U40262_Eimeria_mitis
GU290070_clone_TKR07E_24_Alveolata
AY605200_clone_Sey055_Vampy
AY268045_Sticholonche_zanclea
AF477019_Balamuthia_mandrillaris_V039
AB058379_Prasinoderma_coloniale
FJ153639_clone_GoC1F06_NC12b
AF452017_Soleniscus_radovani
FJ628363_Hicanonectes_teleskopos
AY749612_Pterocystis_tropica_Oxford
AY831435_Monocercomonoides_sp
EU273440_Amoebozoa_sp_ATCC50593
L42528_Corallochytrium_limacisporum
AF508277_Goniomonas_pacifica
FJ537320_clone_Biosope_T39_105_Cryptophyta
AF289081_Nanofila_marina_NPor
EU446329_clone_UI12B05_Endo4
GU479951_clone_PR4_3E_90_Vampy


==> svg/genbank/profile.tsv <==
LWR	fract	aLWR	afract	taxopath
7.082e+05	0.0624	1.135e+07	1	Eukaryota
0	0	8.685e+06	0.7652	Eukaryota;Sar
1.098e+06	0.09674	7.763e+06	0.684	Eukaryota;Sar;Alveolata
1.356e+05	0.01195	5.616e+06	0.4948	Eukaryota;Sar;Alveolata;Apicomplexa
8.99e+05	0.0792	5.453e+06	0.4804	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida
0	0	1.047e+06	0.09224	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia
0	0	1.047e+06	0.09224	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida
3.378e+04	0.002976	9.293e+05	0.08188	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina
0	0	8.371e+05	0.07375	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina;Cryptosporidiidae
8.371e+05	0.07375	8.371e+05	0.07375	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina;Cryptosporidiidae;Cryptosporidium
0	0	1.243e+04	0.001095	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina;Eimeriidae
1.169e+04	0.00103	1.169e+04	0.00103	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina;Eimeriidae;Eimeria
742.6	6.542e-05	742.6	6.542e-05	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina;Eimeriidae;environmental samples
4.099e+04	0.003611	4.6e+04	0.004052	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina;Sarcocystidae
1781	0.0001569	1781	0.0001569	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina;Sarcocystidae;Toxoplasma
3227	0.0002843	3227	0.0002843	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Eimeriorina;Sarcocystidae;Sarcocystis
0	0	1.177e+05	0.01037	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Adeleorina
0	0	1.177e+05	0.01037	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Adeleorina;Hepatozoidae
0	0	1.177e+05	0.01037	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Adeleorina;Hepatozoidae;Hepatozoon
1.177e+05	0.01037	1.177e+05	0.01037	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Coccidia;Eucoccidiorida;Adeleorina;Hepatozoidae;Hepatozoon;unclassified Hepatozoon
9.886e+05	0.0871	3.507e+06	0.3089	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina
0	0	3.234e+05	0.02849	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Eugregarinorida
0	0	3.211e+05	0.02829	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Eugregarinorida;Stylocephalidae
3.211e+05	0.02829	3.211e+05	0.02829	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Eugregarinorida;Stylocephalidae;Stylocephalus
0	0	2293	0.000202	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Eugregarinorida;Lecudinidae
2293	0.000202	2293	0.000202	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Eugregarinorida;Lecudinidae;Ascogregarina
0	0	1.913e+06	0.1685	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Archigregarinorida
0	0	1.913e+06	0.1685	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Archigregarinorida;Selenidiidae
1.913e+06	0.1685	1.913e+06	0.1685	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Archigregarinorida;Selenidiidae;Selenidium
0	0	2.816e+05	0.02481	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Neogregarinorida
0	0	2.533e+05	0.02232	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Neogregarinorida;Syncystidae
2.533e+05	0.02232	2.533e+05	0.02232	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Neogregarinorida;Syncystidae;Syncystis
0	0	2.83e+04	0.002493	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Neogregarinorida;Lipotrophidae
0	0	2.83e+04	0.002493	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Neogregarinorida;Lipotrophidae;Mattesia
2.83e+04	0.002493	2.83e+04	0.002493	Eukaryota;Sar;Alveolata;Apicomplexa;Conoidasida;Gregarinasina;Neogregarinorida;Lipotrophidae;Mattesia;unclassified Mattesia
1.844e+04	0.001625	2.821e+04	0.002485	Eukaryota;Sar;Alveolata;Apicomplexa;Aconoidasida
0	0	4146	0.0003652	Eukaryota;Sar;Alveolata;Apicomplexa;Aconoidasida;Piroplasmida
0	0	4146	0.0003652	Eukaryota;Sar;Alveolata;Apicomplexa;Aconoidasida;Piroplasmida;Theileriidae
4146	0.0003652	4146	0.0003652	Eukaryota;Sar;Alveolata;Apicomplexa;Aconoidasida;Piroplasmida;Theileriidae;Theileria
0	0	5619	0.000495	Eukaryota;Sar;Alveolata;Apicomplexa;Aconoidasida;Haemosporida
0	0	5619	0.000495	Eukaryota;Sar;Alveolata;Apicomplexa;Aconoidasida;Haemosporida;Plasmodiidae
0	0	5619	0.000495	Eukaryota;Sar;Alveolata;Apicomplexa;Aconoidasida;Haemosporida;Plasmodiidae;Plasmodium
5619	0.000495	5619	0.000495	Eukaryota;Sar;Alveolata;Apicomplexa;Aconoidasida;Haemosporida;Plasmodiidae;Plasmodium;Plasmodium (Laverania)
6.33e+04	0.005577	5.325e+05	0.04692	Eukaryota;Sar;Alveolata;Ciliophora
1.917e+05	0.01689	4.054e+05	0.03571	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata
0	0	5.551e+04	0.00489	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Phyllopharyngea
0	0	5.551e+04	0.00489	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Phyllopharyngea;Phyllopharyngia
0	0	5.551e+04	0.00489	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Phyllopharyngea;Phyllopharyngia;Chlamydodontida
0	0	5.551e+04	0.00489	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Phyllopharyngea;Phyllopharyngia;Chlamydodontida;Chilodonellidae
5.551e+04	0.00489	5.551e+04	0.00489	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Phyllopharyngea;Phyllopharyngia;Chlamydodontida;Chilodonellidae;Chilodonella
0	0	1.143e+05	0.01007	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Prostomatea
0	0	1.143e+05	0.01007	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Prostomatea;Prorodontida
0	0	1.143e+05	0.01007	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Prostomatea;Prorodontida;Prorodontidae
1.143e+05	0.01007	1.143e+05	0.01007	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Prostomatea;Prorodontida;Prorodontidae;Prorodon
3.373e+04	0.002972	3.525e+04	0.003106	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea
0	0	274.6	2.42e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Hymenostomatida
0	0	274.6	2.42e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Hymenostomatida;Tetrahymenina
0	0	274.6	2.42e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Hymenostomatida;Tetrahymenina;Tetrahymenidae
274.6	2.42e-05	274.6	2.42e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Hymenostomatida;Tetrahymenina;Tetrahymenidae;Tetrahymena
0	0	913.4	8.047e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Peniculida
0	0	913.4	8.047e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Peniculida;Parameciidae
913.4	8.047e-05	913.4	8.047e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Peniculida;Parameciidae;Paramecium
0	0	334.3	2.945e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Peritrichia
0	0	334.3	2.945e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Peritrichia;Sessilida
0	0	334.3	2.945e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Peritrichia;Sessilida;Vorticellidae
334.3	2.945e-05	334.3	2.945e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Oligohymenophorea;Peritrichia;Sessilida;Vorticellidae;Carchesium
0	0	7750	0.0006828	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Spirotrichea
0	0	7750	0.0006828	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Spirotrichea;Stichotrichia
0	0	7750	0.0006828	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Spirotrichea;Stichotrichia;Sporadotrichida
0	0	7750	0.0006828	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Spirotrichea;Stichotrichia;Sporadotrichida;Oxytrichidae
0	0	7750	0.0006828	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Spirotrichea;Stichotrichia;Sporadotrichida;Oxytrichidae;Stylonychinae
7750	0.0006828	7750	0.0006828	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Spirotrichea;Stichotrichia;Sporadotrichida;Oxytrichidae;Stylonychinae;Sterkiella
0	0	843.8	7.434e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Litostomatea
0	0	843.8	7.434e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Litostomatea;Haptoria
0	0	843.8	7.434e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Litostomatea;Haptoria;Pleurostomatida
0	0	843.8	7.434e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Litostomatea;Haptoria;Pleurostomatida;Litonotidae
843.8	7.434e-05	843.8	7.434e-05	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Litostomatea;Haptoria;Pleurostomatida;Litonotidae;Loxophyllum
0	0	34.52	3.042e-06	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Armophorea
0	0	34.52	3.042e-06	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Armophorea;Armophorida
0	0	34.52	3.042e-06	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Armophorea;Armophorida;Caenomorphidae
34.52	3.042e-06	34.52	3.042e-06	Eukaryota;Sar;Alveolata;Ciliophora;Intramacronucleata;Armophorea;Armophorida;Caenomorphidae;Sulfonecta
6.126e+04	0.005397	6.384e+04	0.005624	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora
0	0	1647	0.0001451	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Heterotrichea
898.8	7.919e-05	1647	0.0001451	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Heterotrichea;Heterotrichida
0	0	735.2	6.477e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Heterotrichea;Heterotrichida;Stentoridae
735.2	6.477e-05	735.2	6.477e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Heterotrichea;Heterotrichida;Stentoridae;Stentor
0	0	12.64	1.113e-06	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Heterotrichea;Heterotrichida;Spirostomidae
12.64	1.113e-06	12.64	1.113e-06	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Heterotrichea;Heterotrichida;Spirostomidae;Spirostomum
658.2	5.799e-05	926.4	8.162e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Karyorelictea
0	0	134	1.181e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Karyorelictea;Loxodida
0	0	134	1.181e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Karyorelictea;Loxodida;Loxodidae
134	1.181e-05	134	1.181e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Karyorelictea;Loxodida;Loxodidae;Loxodes
0	0	134.1	1.182e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Karyorelictea;Protostomatida
0	0	134.1	1.182e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Karyorelictea;Protostomatida;Trachelocercidae
0	0	134.1	1.182e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Karyorelictea;Protostomatida;Trachelocercidae;Tracheloraphis
134.1	1.182e-05	134.1	1.182e-05	Eukaryota;Sar;Alveolata;Ciliophora;Postciliodesmatophora;Karyorelictea;Protostomatida;Trachelocercidae;Tracheloraphis;unclassified Tracheloraphis
1.919e+05	0.01691	3.901e+05	0.03437	Eukaryota;Sar;Alveolata;Colpodellida
0	0	1.532e+05	0.0135	Eukaryota;Sar;Alveolata;Colpodellida;Colpodellaceae
1.512e+05	0.01332	1.512e+05	0.01332	Eukaryota;Sar;Alveolata;Colpodellida;Colpodellaceae;Colpodella
2010	0.0001771	2010	0.0001771	Eukaryota;Sar;Alveolata;Colpodellida;Colpodellaceae;Voromonas
0	0	4.341e+04	0.003825	Eukaryota;Sar;Alveolata;Colpodellida;Alphamonaceae
4.341e+04	0.003825	4.341e+04	0.003825	Eukaryota;Sar;Alveolata;Colpodellida;Alphamonaceae;Alphamonas
0	0	1546	0.0001362	Eukaryota;Sar;Alveolata;Colpodellida;Chromeraceae
1546	0.0001362	1546	0.0001362	Eukaryota;Sar;Alveolata;Colpodellida;Chromeraceae;Chromera
1.071e+05	0.009434	1.071e+05	0.009434	Eukaryota;Sar;Alveolata;environmental samples
0	0	1315	0.0001158	Eukaryota;Sar;Alveolata;Perkinsozoa
0	0	1315	0.0001158	Eukaryota;Sar;Alveolata;Perkinsozoa;Perkinsea
0	0	1315	0.0001158	Eukaryota;Sar;Alveolata;Perkinsozoa;Perkinsea;Perkinsida
0	0	1315	0.0001158	Eukaryota;Sar;Alveolata;Perkinsozoa;Perkinsea;Perkinsida;Perkinsidae
1315	0.0001158	1315	0.0001158	Eukaryota;Sar;Alveolata;Perkinsozoa;Perkinsea;Perkinsida;Perkinsidae;Perkinsus
5041	0.0004441	1.805e+04	0.001591	Eukaryota;Sar;Alveolata;Dinophyceae
0	0	1386	0.0001221	Eukaryota;Sar;Alveolata;Dinophyceae;Gymnodiniales
0	0	1386	0.0001221	Eukaryota;Sar;Alveolata;Dinophyceae;Gymnodiniales;Gymnodiniaceae
1386	0.0001221	1386	0.0001221	Eukaryota;Sar;Alveolata;Dinophyceae;Gymnodiniales;Gymnodiniaceae;Margalefidinium
0	0	1217	0.0001072	Eukaryota;Sar;Alveolata;Dinophyceae;Suessiales
0	0	1217	0.0001072	Eukaryota;Sar;Alveolata;Dinophyceae;Suessiales;Symbiodiniaceae
1217	0.0001072	1217	0.0001072	Eukaryota;Sar;Alveolata;Dinophyceae;Suessiales;Symbiodiniaceae;Symbiodinium
0	0	8995	0.0007925	Eukaryota;Sar;Alveolata;Dinophyceae;Thoracosphaerales
0	0	8995	0.0007925	Eukaryota;Sar;Alveolata;Dinophyceae;Thoracosphaerales;Thoracosphaeraceae
8995	0.0007925	8995	0.0007925	Eukaryota;Sar;Alveolata;Dinophyceae;Thoracosphaerales;Thoracosphaeraceae;Amyloodinium
0	0	1300	0.0001146	Eukaryota;Sar;Alveolata;Dinophyceae;Gonyaulacales
0	0	1300	0.0001146	Eukaryota;Sar;Alveolata;Dinophyceae;Gonyaulacales;Gonyaulacaceae
1300	0.0001146	1300	0.0001146	Eukaryota;Sar;Alveolata;Dinophyceae;Gonyaulacales;Gonyaulacaceae;Alexandrium
60.44	5.325e-06	102.2	9.007e-06	Eukaryota;Sar;Alveolata;Dinophyceae;Syndiniales
0	0	12	1.057e-06	Eukaryota;Sar;Alveolata;Dinophyceae;Syndiniales;Syndiniaceae
12	1.057e-06	12	1.057e-06	Eukaryota;Sar;Alveolata;Dinophyceae;Syndiniales;Syndiniaceae;Hematodinium
0	0	18.98	1.672e-06	Eukaryota;Sar;Alveolata;Dinophyceae;Syndiniales;Amoebophryaceae
0	0	18.98	1.672e-06	Eukaryota;Sar;Alveolata;Dinophyceae;Syndiniales;Amoebophryaceae;Amoebophrya
18.98	1.672e-06	18.98	1.672e-06	Eukaryota;Sar;Alveolata;Dinophyceae;Syndiniales;Amoebophryaceae;Amoebophrya;unclassified Amoebophrya
0	0	10.82	9.53e-07	Eukaryota;Sar;Alveolata;Dinophyceae;Syndiniales;Syndiniales incertae sedis
10.82	9.53e-07	10.82	9.53e-07	Eukaryota;Sar;Alveolata;Dinophyceae;Syndiniales;Syndiniales incertae sedis;Ichthyodinium
1.956	1.723e-07	1.956	1.723e-07	Eukaryota;Sar;Alveolata;Dinophyceae;environmental samples
0	0	9.44	8.317e-07	Eukaryota;Sar;Alveolata;Dinophyceae;Noctilucales
0	0	9.44	8.317e-07	Eukaryota;Sar;Alveolata;Dinophyceae;Noctilucales;Noctilucaceae
9.44	8.317e-07	9.44	8.317e-07	Eukaryota;Sar;Alveolata;Dinophyceae;Noctilucales;Noctilucaceae;Noctiluca
0	0	1.07	9.427e-08	Eukaryota;Sar;Alveolata;Dinophyceae;Blastodiniales
1.07	9.427e-08	1.07	9.427e-08	Eukaryota;Sar;Alveolata;Dinophyceae;Blastodiniales;Haplozoon
1.857e+05	0.01636	8.266e+05	0.07283	Eukaryota;Sar;Rhizaria
1.948e+04	0.001716	6.858e+04	0.006042	Eukaryota;Sar;Rhizaria;Imbricatea
0	0	4.823e+04	0.004249	Eukaryota;Sar;Rhizaria;Imbricatea;Silicofilosea
0	0	3.047e+04	0.002684	Eukaryota;Sar;Rhizaria;Imbricatea;Silicofilosea;Euglyphida
0	0	3.047e+04	0.002684	Eukaryota;Sar;Rhizaria;Imbricatea;Silicofilosea;Euglyphida;Euglyphidae
3.047e+04	0.002684	3.047e+04	0.002684	Eukaryota;Sar;Rhizaria;Imbricatea;Silicofilosea;Euglyphida;Euglyphidae;Euglypha
0	0	1.776e+04	0.001565	Eukaryota;Sar;Rhizaria;Imbricatea;Silicofilosea;Thaumatomonadida
0	0	1.776e+04	0.001565	Eukaryota;Sar;Rhizaria;Imbricatea;Silicofilosea;Thaumatomonadida;Thaumatomastigidae
0	0	1.776e+04	0.001565	Eukaryota;Sar;Rhizaria;Imbricatea;Silicofilosea;Thaumatomonadida;Thaumatomastigidae;Thaumatomastix
1.776e+04	0.001565	1.776e+04	0.001565	Eukaryota;Sar;Rhizaria;Imbricatea;Silicofilosea;Thaumatomonadida;Thaumatomastigidae;Thaumatomastix;unclassified Thaumatomastix
0	0	872.1	7.683e-05	Eukaryota;Sar;Rhizaria;Imbricatea;Metromonadea
704.7	6.209e-05	704.7	6.209e-05	Eukaryota;Sar;Rhizaria;Imbricatea;Metromonadea;Metopion
167.3	1.474e-05	167.3	1.474e-05	Eukaryota;Sar;Rhizaria;Imbricatea;Metromonadea;Metromonas
1.18e+05	0.01039	5.03e+05	0.04432	Eukaryota;Sar;Rhizaria;Cercozoa
0	0	6.848e+04	0.006033	Eukaryota;Sar;Rhizaria;Cercozoa;Cercomonadida
0	0	6.848e+04	0.006033	Eukaryota;Sar;Rhizaria;Cercozoa;Cercomonadida;Cercomonadidae
6.304e+04	0.005554	6.304e+04	0.005554	Eukaryota;Sar;Rhizaria;Cercozoa;Cercomonadida;Cercomonadidae;Cercomonas
5436	0.0004789	5436	0.0004789	Eukaryota;Sar;Rhizaria;Cercozoa;Cercomonadida;Cercomonadidae;Cavernomonas
0	0	1.43e+05	0.01259	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea
7.98e+04	0.00703	1.324e+05	0.01167	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Tectofilosida
0	0	5.001e+04	0.004406	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Tectofilosida;Chlamydophryidae
0	0	5.001e+04	0.004406	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Tectofilosida;Chlamydophryidae;Lecythium
5.001e+04	0.004406	5.001e+04	0.004406	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Tectofilosida;Chlamydophryidae;Lecythium;unclassified Lecythium
0	0	2616	0.0002305	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Tectofilosida;Pseudodifflugiidae
2616	0.0002305	2616	0.0002305	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Tectofilosida;Pseudodifflugiidae;Pseudodifflugia
0	0	7851	0.0006917	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Ebriacea
7851	0.0006917	7851	0.0006917	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Ebriacea;Ebria
0	0	2673	0.0002355	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Phaeodarea
0	0	2673	0.0002355	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Phaeodarea;Phaeoconchia
0	0	2673	0.0002355	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Phaeodarea;Phaeoconchia;Coelodendridae
2673	0.0002355	2673	0.0002355	Eukaryota;Sar;Rhizaria;Cercozoa;Thecofilosea;Phaeodarea;Phaeoconchia;Coelodendridae;Coelodendrum
0	0	9.87e+04	0.008696	Eukaryota;Sar;Rhizaria;Cercozoa;Glissomonadida
0	0	9.87e+04	0.008696	Eukaryota;Sar;Rhizaria;Cercozoa;Glissomonadida;Viridiraptoridae
9.87e+04	0.008696	9.87e+04	0.008696	Eukaryota;Sar;Rhizaria;Cercozoa;Glissomonadida;Viridiraptoridae;Bodomorpha
4.741e+04	0.004177	4.741e+04	0.004177	Eukaryota;Sar;Rhizaria;Cercozoa;Auranticordis
2.474e+04	0.00218	2.474e+04	0.00218	Eukaryota;Sar;Rhizaria;Cercozoa;environmental samples
0	0	10.22	9.006e-07	Eukaryota;Sar;Rhizaria;Cercozoa;Reticulamoeba
10.22	9.006e-07	10.22	9.006e-07	Eukaryota;Sar;Rhizaria;Cercozoa;Reticulamoeba;unclassified Reticulamoeba
2261	0.0001992	2261	0.0001992	Eukaryota;Sar;Rhizaria;Cercozoa;Gymnophrys
0	0	201.1	1.772e-05	Eukaryota;Sar;Rhizaria;Cercozoa;Granofilosea
0	0	158.7	1.398e-05	Eukaryota;Sar;Rhizaria;Cercozoa;Granofilosea;Clathrulinidae
158.7	1.398e-05	158.7	1.398e-05	Eukaryota;Sar;Rhizaria;Cercozoa;Granofilosea;Clathrulinidae;Clathrulina
0	0	42.46	3.741e-06	Eukaryota;Sar;Rhizaria;Cercozoa;Granofilosea;Massisteriidae
42.46	3.741e-06	42.46	3.741e-06	Eukaryota;Sar;Rhizaria;Cercozoa;Granofilosea;Massisteriidae;Massisteria
292.3	2.576e-05	292.3	2.576e-05	Eukaryota;Sar;Rhizaria;Cercozoa;Tremula
0	0	0.01577	1.389e-09	Eukaryota;Sar;Rhizaria;Cercozoa;Chlorarachniophyceae
0.01577	1.389e-09	0.01577	1.389e-09	Eukaryota;Sar;Rhizaria;Cercozoa;Chlorarachniophyceae;Chlorarachnion
1.012e+04	0.000892	2.571e+04	0.002265	Eukaryota;Sar;Rhizaria;Retaria
4659	0.0004105	1.553e+04	0.001368	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea
6751	0.0005948	6751	0.0005948	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;environmental samples
2165	0.0001907	4117	0.0003627	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Spumellaria
0	0	1031	9.083e-05	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Spumellaria;Spongodiscidae
703.8	6.201e-05	703.8	6.201e-05	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Spumellaria;Spongodiscidae;Spongaster
0	0	327.2	2.883e-05	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Spumellaria;Spongodiscidae;Stylodictya
327.2	2.883e-05	327.2	2.883e-05	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Spumellaria;Spongodiscidae;Stylodictya;unclassified Stylodictya
0	0	921.4	8.117e-05	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Spumellaria;Actinommidae
921.4	8.117e-05	921.4	8.117e-05	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Spumellaria;Actinommidae;Arachnosphaera
0	0	0.7887	6.949e-08	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Nassellaria
0	0	0.7063	6.222e-08	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Nassellaria;Theoperidae
0.7063	6.222e-08	0.7063	6.222e-08	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Nassellaria;Theoperidae;Eucyrtidium
0	0	0.05013	4.417e-09	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Nassellaria;Pterocorythidae
0.05013	4.417e-09	0.05013	4.417e-09	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Nassellaria;Pterocorythidae;Pterocorys
0	0	0.03231	2.846e-09	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Nassellaria;Trissocyclidae
0.03231	2.846e-09	0.03231	2.846e-09	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Nassellaria;Trissocyclidae;Ceratospyris
0	0	0.4796	4.225e-08	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Collodaria
0	0	0.4796	4.225e-08	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Collodaria;Sphaerozoidae
0.4796	4.225e-08	0.4796	4.225e-08	Eukaryota;Sar;Rhizaria;Retaria;Polycystinea;Collodaria;Sphaerozoidae;Collozoum
0	0	43.71	3.851e-06	Eukaryota;Sar;Rhizaria;Retaria;Sticholonchida
0	0	43.71	3.851e-06	Eukaryota;Sar;Rhizaria;Retaria;Sticholonchida;Sticholonchidae
0	0	43.71	3.851e-06	Eukaryota;Sar;Rhizaria;Retaria;Sticholonchida;Sticholonchidae;Sticholonche
43.71	3.851e-06	43.71	3.851e-06	Eukaryota;Sar;Rhizaria;Retaria;Sticholonchida;Sticholonchidae;Sticholonche;unclassified Sticholonche
0	0	13.06	1.151e-06	Eukaryota;Sar;Rhizaria;Retaria;Acantharea
12.48	1.1e-06	12.48	1.1e-06	Eukaryota;Sar;Rhizaria;Retaria;Acantharea;environmental samples
0	0	0.5774	5.087e-08	Eukaryota;Sar;Rhizaria;Retaria;Acantharea;Arthracanthida
0	0	0.5774	5.087e-08	Eukaryota;Sar;Rhizaria;Retaria;Acantharea;Arthracanthida;Sphaenacanthida
0	0	0.5774	5.087e-08	Eukaryota;Sar;Rhizaria;Retaria;Acantharea;Arthracanthida;Sphaenacanthida;Acanthometridae
0	0	0.5774	5.087e-08	Eukaryota;Sar;Rhizaria;Retaria;Acantharea;Arthracanthida;Sphaenacanthida;Acanthometridae;Acanthometra
0.5774	5.087e-08	0.5774	5.087e-08	Eukaryota;Sar;Rhizaria;Retaria;Acantharea;Arthracanthida;Sphaenacanthida;Acanthometridae;Acanthometra;unclassified Acanthometra
0	0	4.277e+04	0.003768	Eukaryota;Sar;Rhizaria;Endomyxa
10.15	8.942e-07	10.15	8.942e-07	Eukaryota;Sar;Rhizaria;Endomyxa;Filoreta
0	0	1.041e+04	0.0009168	Eukaryota;Sar;Rhizaria;Endomyxa;Vampyrellida
0	0	9134	0.0008047	Eukaryota;Sar;Rhizaria;Endomyxa;Vampyrellida;Leptophryidae
9134	0.0008047	9134	0.0008047	Eukaryota;Sar;Rhizaria;Endomyxa;Vampyrellida;Leptophryidae;Arachnula
1272	0.0001121	1272	0.0001121	Eukaryota;Sar;Rhizaria;Endomyxa;Vampyrellida;environmental samples
0	0	3.225e+04	0.002842	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea
3.169e+04	0.002792	3.219e+04	0.002836	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Haplosporida
436.4	3.845e-05	436.4	3.845e-05	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Haplosporida;Urosporidium
65.29	5.752e-06	65.29	5.752e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Haplosporida;environmental samples
0	0	0.104	9.163e-09	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Haplosporida;Haplosporidiidae
0.09268	8.165e-09	0.104	9.163e-09	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Haplosporida;Haplosporidiidae;Minchinia
0.01132	9.973e-10	0.01132	9.973e-10	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Haplosporida;Haplosporidiidae;Minchinia;unclassified Minchinia
0.02441	2.15e-09	0.02441	2.15e-09	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Haplosporida;Bonamia
0	0	60.79	5.355e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Paradiniida
53.98	4.756e-06	60.79	5.355e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Paradiniida;Paradinium
6.805	5.995e-07	6.805	5.995e-07	Eukaryota;Sar;Rhizaria;Endomyxa;Ascetosporea;Paradiniida;Paradinium;unclassified Paradinium
0	0	59.88	5.275e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Gromiidae
59.88	5.275e-06	59.88	5.275e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Gromiidae;Gromia
0	0	35.77	3.152e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea
1.081	9.528e-08	3.12	2.749e-07	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea;Phagomyxida
1.357	1.195e-07	1.357	1.195e-07	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea;Phagomyxida;Maullinia
0.6824	6.012e-08	0.6824	6.012e-08	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea;Phagomyxida;Phagomyxa
0	0	32.65	2.877e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea;Plasmodiophorida
0.8574	7.554e-08	0.8574	7.554e-08	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea;Plasmodiophorida;environmental samples
0	0	31.79	2.801e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea;Plasmodiophorida;Plasmodiophoridae
10.96	9.654e-07	10.96	9.654e-07	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea;Plasmodiophorida;Plasmodiophoridae;Spongospora
20.84	1.836e-06	20.84	1.836e-06	Eukaryota;Sar;Rhizaria;Endomyxa;Phytomyxea;Plasmodiophorida;Plasmodiophoridae;Polymyxa
755.5	6.656e-05	755.5	6.656e-05	Eukaryota;Sar;Rhizaria;environmental samples
78.21	6.89e-06	78.21	6.89e-06	Eukaryota;Sar;Rhizaria;unclassified Rhizaria
3272	0.0002883	9.468e+04	0.008341	Eukaryota;Sar;Stramenopiles
0	0	3.114e+04	0.002744	Eukaryota;Sar;Stramenopiles;Bigyra
0	0	2.911e+04	0.002565	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa
9234	0.0008135	1.288e+04	0.001135	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Opalinata
0	0	3612	0.0003182	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Opalinata;Blastocystidae
3612	0.0003182	3612	0.0003182	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Opalinata;Blastocystidae;Blastocystis
0	0	19.79	1.744e-06	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Opalinata;Proteromonadidae
19.79	1.744e-06	19.79	1.744e-06	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Opalinata;Proteromonadidae;Proteromonas
0	0	18.61	1.64e-06	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Opalinata;Opalinidae
18.61	1.64e-06	18.61	1.64e-06	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Opalinata;Opalinidae;Protoopalina
7098	0.0006254	1.623e+04	0.00143	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Bicosoecida
0	0	3408	0.0003002	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Bicosoecida;Cafeteriaceae
0	0	3364	0.0002963	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Bicosoecida;Cafeteriaceae;Cafeteria
3364	0.0002963	3364	0.0002963	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Bicosoecida;Cafeteriaceae;Cafeteria;unclassified Cafeteria
44.41	3.912e-06	44.41	3.912e-06	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Bicosoecida;Cafeteriaceae;Pseudobodo
4710	0.000415	4710	0.000415	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Bicosoecida;Caecitellus
0	0	1009	8.892e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Bicosoecida;Bicosoecidae
1009	8.892e-05	1009	8.892e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Bicosoecida;Bicosoecidae;Symbiomonas
0	0	2.416	2.128e-07	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Placidida
0	0	2.416	2.128e-07	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Placidida;Placidiaceae
2.416	2.128e-07	2.416	2.128e-07	Eukaryota;Sar;Stramenopiles;Bigyra;Opalozoa;Placidida;Placidiaceae;Wobblia
1193	0.0001051	2032	0.0001791	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes
0	0	561.2	4.944e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Thraustochytrida
0	0	561.2	4.944e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Thraustochytrida;Thraustochytriaceae
529.9	4.669e-05	529.9	4.669e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Thraustochytrida;Thraustochytriaceae;Ulkenia
25.39	2.237e-06	25.39	2.237e-06	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Thraustochytrida;Thraustochytriaceae;Schizochytrium
5.905	5.203e-07	5.905	5.203e-07	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Thraustochytrida;Thraustochytriaceae;Labyrinthuloides
0	0	278.6	2.455e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Labyrinthulida
0	0	278.6	2.455e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Labyrinthulida;Labyrinthulaceae
0	0	278.6	2.455e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Labyrinthulida;Labyrinthulaceae;Labyrinthula
278.6	2.455e-05	278.6	2.455e-05	Eukaryota;Sar;Stramenopiles;Bigyra;Labyrinthulomycetes;Labyrinthulida;Labyrinthulaceae;Labyrinthula;unclassified Labyrinthula
1.031e+04	0.0009086	2.857e+04	0.002517	Eukaryota;Sar;Stramenopiles;Ochrophyta
0	0	8343	0.0007351	Eukaryota;Sar;Stramenopiles;Ochrophyta;Synurophyceae
0	0	8343	0.0007351	Eukaryota;Sar;Stramenopiles;Ochrophyta;Synurophyceae;Synurales
0	0	8343	0.0007351	Eukaryota;Sar;Stramenopiles;Ochrophyta;Synurophyceae;Synurales;Mallomonadaceae
8343	0.0007351	8343	0.0007351	Eukaryota;Sar;Stramenopiles;Ochrophyta;Synurophyceae;Synurales;Mallomonadaceae;Synura
3483	0.0003068	6235	0.0005493	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta
0	0	2057	0.0001813	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae
0	0	2044	0.0001801	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae;Thalassiosirophycidae
0	0	2044	0.0001801	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae;Thalassiosirophycidae;Thalassiosirales
0	0	2044	0.0001801	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae;Thalassiosirophycidae;Thalassiosirales;Thalassiosiraceae
2044	0.0001801	2044	0.0001801	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae;Thalassiosirophycidae;Thalassiosirales;Thalassiosiraceae;Thalassiosira
0	0	13.13	1.157e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae;Rhizosoleniophycidae
0	0	13.13	1.157e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae;Rhizosoleniophycidae;Rhizosoleniales
0	0	13.13	1.157e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae;Rhizosoleniophycidae;Rhizosoleniales;Rhizosoleniaceae
13.13	1.157e-06	13.13	1.157e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Coscinodiscophyceae;Rhizosoleniophycidae;Rhizosoleniales;Rhizosoleniaceae;Rhizosolenia
0	0	695.1	6.124e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Bacillariophyceae
0	0	695.1	6.124e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Bacillariophyceae;Bacillariophycidae
0	0	695.1	6.124e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Bacillariophyceae;Bacillariophycidae;Bacillariales
0	0	695.1	6.124e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Bacillariophyceae;Bacillariophycidae;Bacillariales;Bacillariaceae
695.1	6.124e-05	695.1	6.124e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bacillariophyta;Bacillariophyceae;Bacillariophycidae;Bacillariales;Bacillariaceae;Bacillaria
0	0	11.91	1.049e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bolidophyceae
0	0	11.91	1.049e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bolidophyceae;Parmales
0	0	11.91	1.049e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bolidophyceae;Parmales;Triparmaceae
11.91	1.049e-06	11.91	1.049e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Bolidophyceae;Parmales;Triparmaceae;Bolidomonas
1685	0.0001485	2474	0.000218	Eukaryota;Sar;Stramenopiles;Ochrophyta;Dictyochophyceae
0	0	746.7	6.578e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Dictyochophyceae;Dictyochales
746.7	6.578e-05	746.7	6.578e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Dictyochophyceae;Dictyochales;Dictyocha
0	0	42.25	3.722e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Dictyochophyceae;Pedinellales
42.25	3.722e-06	42.25	3.722e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Dictyochophyceae;Pedinellales;Ciliophrys
0	0	1121	9.876e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Eustigmatophyceae
0	0	1121	9.876e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Eustigmatophyceae;Eustigmatales
0	0	1121	9.876e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Eustigmatophyceae;Eustigmatales;Monodopsidaceae
1121	9.876e-05	1121	9.876e-05	Eukaryota;Sar;Stramenopiles;Ochrophyta;Eustigmatophyceae;Eustigmatales;Monodopsidaceae;Microchloropsis
0	0	63.67	5.61e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Pelagophyceae
0	0	63.67	5.61e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Pelagophyceae;Pelagomonadales
63.67	5.61e-06	63.67	5.61e-06	Eukaryota;Sar;Stramenopiles;Ochrophyta;Pelagophyceae;Pelagomonadales;Pelagomonas
8.462	7.456e-07	10.25	9.032e-07	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade
0	0	1.427	1.257e-07	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade;Phaeophyceae
0	0	1.427	1.257e-07	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade;Phaeophyceae;Fucales
0	0	1.427	1.257e-07	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade;Phaeophyceae;Fucales;Fucaceae
1.427	1.257e-07	1.427	1.257e-07	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade;Phaeophyceae;Fucales;Fucaceae;Fucus
0	0	0.3629	3.197e-08	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade;Xanthophyceae
0	0	0.3629	3.197e-08	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade;Xanthophyceae;Tribonematales
0	0	0.3629	3.197e-08	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade;Xanthophyceae;Tribonematales;Tribonemataceae
0.3629	3.197e-08	0.3629	3.197e-08	Eukaryota;Sar;Stramenopiles;Ochrophyta;PX clade;Xanthophyceae;Tribonematales;Tribonemataceae;Tribonema
0	0	100.7	8.871e-06	Eukaryota;Sar;Stramenopiles;Pirsoniales
100.7	8.871e-06	100.7	8.871e-06	Eukaryota;Sar;Stramenopiles;Pirsoniales;Pirsonia
0	0	3755	0.0003308	Eukaryota;Sar;Stramenopiles;Hyphochytriomycetes
0	0	3755	0.0003308	Eukaryota;Sar;Stramenopiles;Hyphochytriomycetes;Hyphochytriaceae
3755	0.0003308	3755	0.0003308	Eukaryota;Sar;Stramenopiles;Hyphochytriomycetes;Hyphochytriaceae;Hyphochytrium
1.483e+04	0.001307	2.783e+04	0.002452	Eukaryota;Sar;Stramenopiles;Oomycota
0	0	8166	0.0007195	Eukaryota;Sar;Stramenopiles;Oomycota;Peronosporales
0	0	8166	0.0007195	Eukaryota;Sar;Stramenopiles;Oomycota;Peronosporales;Peronosporaceae
8166	0.0007195	8166	0.0007195	Eukaryota;Sar;Stramenopiles;Oomycota;Peronosporales;Peronosporaceae;Phytophthora
0	0	4558	0.0004016	Eukaryota;Sar;Stramenopiles;Oomycota;Saprolegniales
0	0	4558	0.0004016	Eukaryota;Sar;Stramenopiles;Oomycota;Saprolegniales;Saprolegniaceae
4558	0.0004016	4558	0.0004016	Eukaryota;Sar;Stramenopiles;Oomycota;Saprolegniales;Saprolegniaceae;Achlya
0	0	274.8	2.421e-05	Eukaryota;Sar;Stramenopiles;Oomycota;Myzocytiopsidales
0	0	274.8	2.421e-05	Eukaryota;Sar;Stramenopiles;Oomycota;Myzocytiopsidales;Eurychasmataceae
274.8	2.421e-05	274.8	2.421e-05	Eukaryota;Sar;Stramenopiles;Oomycota;Myzocytiopsidales;Eurychasmataceae;Eurychasma
0	0	4.153	3.659e-07	Eukaryota;Sar;Stramenopiles;Developea
0	0	4.153	3.659e-07	Eukaryota;Sar;Stramenopiles;Developea;Developayellaceae
4.153	3.659e-07	4.153	3.659e-07	Eukaryota;Sar;Stramenopiles;Developea;Developayellaceae;Developayella
3.722e+05	0.03279	3.722e+05	0.03279	Eukaryota;environmental samples
9.521e+04	0.008389	6.298e+05	0.05549	Eukaryota;Amoebozoa
135.1	1.191e-05	2.129e+04	0.001876	Eukaryota;Amoebozoa;Discosea
775.5	6.833e-05	1.889e+04	0.001664	Eukaryota;Amoebozoa;Discosea;Longamoebia
0	0	2696	0.0002375	Eukaryota;Amoebozoa;Discosea;Longamoebia;Dermamoebida
0	0	2402	0.0002116	Eukaryota;Amoebozoa;Discosea;Longamoebia;Dermamoebida;Mayorella
2402	0.0002116	2402	0.0002116	Eukaryota;Amoebozoa;Discosea;Longamoebia;Dermamoebida;Mayorella;unclassified Mayorella
294.3	2.593e-05	294.3	2.593e-05	Eukaryota;Amoebozoa;Discosea;Longamoebia;Dermamoebida;Dermamoeba
82.12	7.235e-06	218.6	1.926e-05	Eukaryota;Amoebozoa;Discosea;Longamoebia;Thecamoebida
126.9	1.118e-05	126.9	1.118e-05	Eukaryota;Amoebozoa;Discosea;Longamoebia;Thecamoebida;Sappinia
9.521	8.388e-07	9.521	8.388e-07	Eukaryota;Amoebozoa;Discosea;Longamoebia;Thecamoebida;Stenamoeba
615.9	5.426e-05	1.52e+04	0.001339	Eukaryota;Amoebozoa;Discosea;Longamoebia;Centramoebida
3318	0.0002924	1.433e+04	0.001262	Eukaryota;Amoebozoa;Discosea;Longamoebia;Centramoebida;Acanthamoebidae
1205	0.0001062	9193	0.0008099	Eukaryota;Amoebozoa;Discosea;Longamoebia;Centramoebida;Acanthamoebidae;Acanthamoeba
7988	0.0007038	7988	0.0007038	Eukaryota;Amoebozoa;Discosea;Longamoebia;Centramoebida;Acanthamoebidae;Acanthamoeba;environmental samples
1815	0.0001599	1815	0.0001599	Eukaryota;Amoebozoa;Discosea;Longamoebia;Centramoebida;Acanthamoebidae;Protacanthamoeba
0	0	253.9	2.237e-05	Eukaryota;Amoebozoa;Discosea;Longamoebia;Centramoebida;Balamuthiidae
253.9	2.237e-05	253.9	2.237e-05	Eukaryota;Amoebozoa;Discosea;Longamoebia;Centramoebida;Balamuthiidae;Balamuthia
190	1.674e-05	2061	0.0001816	Eukaryota;Amoebozoa;Discosea;Flabellinia
511.1	4.503e-05	1149	0.0001013	Eukaryota;Amoebozoa;Discosea;Flabellinia;Dactylopodida
0	0	459.2	4.046e-05	Eukaryota;Amoebozoa;Discosea;Flabellinia;Dactylopodida;Vexilliferidae
459.2	4.046e-05	459.2	4.046e-05	Eukaryota;Amoebozoa;Discosea;Flabellinia;Dactylopodida;Vexilliferidae;Vexillifera
99.72	8.786e-06	179	1.577e-05	Eukaryota;Amoebozoa;Discosea;Flabellinia;Dactylopodida;Paramoebidae
77.63	6.84e-06	77.63	6.84e-06	Eukaryota;Amoebozoa;Discosea;Flabellinia;Dactylopodida;Paramoebidae;Korotnevella
1.659	1.462e-07	1.659	1.462e-07	Eukaryota;Amoebozoa;Discosea;Flabellinia;Dactylopodida;Paramoebidae;Paramoeba
524.7	4.623e-05	721.8	6.359e-05	Eukaryota;Amoebozoa;Discosea;Flabellinia;Vannellidae
196.2	1.728e-05	196.2	1.728e-05	Eukaryota;Amoebozoa;Discosea;Flabellinia;Vannellidae;Lingulamoeba
0.4462	3.931e-08	0.4462	3.931e-08	Eukaryota;Amoebozoa;Discosea;Flabellinia;Vannellidae;Platyamoeba
0.4221	3.718e-08	0.4221	3.718e-08	Eukaryota;Amoebozoa;Discosea;Flabellinia;Vannellidae;Vannella
0	0	206.5	1.82e-05	Eukaryota;Amoebozoa;Discosea;Stygamoebida
206.5	1.82e-05	206.5	1.82e-05	Eukaryota;Amoebozoa;Discosea;Stygamoebida;Vermistella
142.5	1.255e-05	3.721e+05	0.03278	Eukaryota;Amoebozoa;Tubulinea
3.088e+04	0.00272	3.129e+05	0.02756	Eukaryota;Amoebozoa;Tubulinea;Elardia
8.174e+04	0.007201	2.193e+05	0.01932	Eukaryota;Amoebozoa;Tubulinea;Elardia;Euamoebida
5.02e+04	0.004422	9.591e+04	0.00845	Eukaryota;Amoebozoa;Tubulinea;Elardia;Euamoebida;Hartmannellidae
9623	0.0008478	9623	0.0008478	Eukaryota;Amoebozoa;Tubulinea;Elardia;Euamoebida;Hartmannellidae;Hartmannella
2.054e+04	0.00181	2.054e+04	0.00181	Eukaryota;Amoebozoa;Tubulinea;Elardia;Euamoebida;Hartmannellidae;Saccamoeba
3380	0.0002978	3380	0.0002978	Eukaryota;Amoebozoa;Tubulinea;Elardia;Euamoebida;Hartmannellidae;Glaeseria
1.217e+04	0.001072	1.217e+04	0.001072	Eukaryota;Amoebozoa;Tubulinea;Elardia;Euamoebida;Hartmannellidae;Nolandella
0	0	4.163e+04	0.003668	Eukaryota;Amoebozoa;Tubulinea;Elardia;Euamoebida;Amoebidae
4.163e+04	0.003668	4.163e+04	0.003668	Eukaryota;Amoebozoa;Tubulinea;Elardia;Euamoebida;Amoebidae;Amoeba
0	0	5.148e+04	0.004535	Eukaryota;Amoebozoa;Tubulinea;Elardia;Arcellinida
0	0	5.148e+04	0.004535	Eukaryota;Amoebozoa;Tubulinea;Elardia;Arcellinida;Heleoperidae
5.148e+04	0.004535	5.148e+04	0.004535	Eukaryota;Amoebozoa;Tubulinea;Elardia;Arcellinida;Heleoperidae;Heleopera
7040	0.0006202	1.124e+04	0.0009905	Eukaryota;Amoebozoa;Tubulinea;Elardia;Leptomyxida
0	0	2071	0.0001824	Eukaryota;Amoebozoa;Tubulinea;Elardia;Leptomyxida;Leptomyxidae
2071	0.0001824	2071	0.0001824	Eukaryota;Amoebozoa;Tubulinea;Elardia;Leptomyxida;Leptomyxidae;Leptomyxa
0	0	2094	0.0001845	Eukaryota;Amoebozoa;Tubulinea;Elardia;Leptomyxida;Gephyramoeba
2094	0.0001845	2094	0.0001845	Eukaryota;Amoebozoa;Tubulinea;Elardia;Leptomyxida;Gephyramoeba;unclassified Gephyramoeba
0	0	37.44	3.298e-06	Eukaryota;Amoebozoa;Tubulinea;Elardia;Leptomyxida;Flabellulidae
37.44	3.298e-06	37.44	3.298e-06	Eukaryota;Amoebozoa;Tubulinea;Elardia;Leptomyxida;Flabellulidae;Rhizamoeba
2.76e+04	0.002432	5.607e+04	0.00494	Eukaryota;Amoebozoa;Tubulinea;Echinamoebida
0	0	2.73e+04	0.002406	Eukaryota;Amoebozoa;Tubulinea;Echinamoebida;Echinamoebidae
2.73e+04	0.002406	2.73e+04	0.002406	Eukaryota;Amoebozoa;Tubulinea;Echinamoebida;Echinamoebidae;Echinamoeba
1170	0.0001031	1170	0.0001031	Eukaryota;Amoebozoa;Tubulinea;Echinamoebida;Vermamoeba
0	0	2971	0.0002617	Eukaryota;Amoebozoa;Tubulinea;unclassified Tubulinea
2971	0.0002617	2971	0.0002617	Eukaryota;Amoebozoa;Tubulinea;unclassified Tubulinea;unclassified Lobosea
0	0	1.412e+05	0.01244	Eukaryota;Amoebozoa;Evosea
0	0	1.412e+05	0.01244	Eukaryota;Amoebozoa;Evosea;Variosea
0	0	1.283e+05	0.01131	Eukaryota;Amoebozoa;Evosea;Variosea;Fractovitellida
0	0	1.283e+05	0.01131	Eukaryota;Amoebozoa;Evosea;Variosea;Fractovitellida;Schizoplasmodiidae
1.283e+05	0.01131	1.283e+05	0.01131	Eukaryota;Amoebozoa;Evosea;Variosea;Fractovitellida;Schizoplasmodiidae;Ceratiomyxella
0	0	50.72	4.469e-06	Eukaryota;Amoebozoa;Evosea;Variosea;Holomastigida
50.72	4.469e-06	50.72	4.469e-06	Eukaryota;Amoebozoa;Evosea;Variosea;Holomastigida;Multicilia
0	0	3445	0.0003035	Eukaryota;Amoebozoa;Evosea;Variosea;Flamellidae
3380	0.0002978	3380	0.0002978	Eukaryota;Amoebozoa;Evosea;Variosea;Flamellidae;Flamella
64.89	5.717e-06	64.89	5.717e-06	Eukaryota;Amoebozoa;Evosea;Variosea;Flamellidae;Telaepolella
2297	0.0002024	2297	0.0002024	Eukaryota;Amoebozoa;Evosea;Variosea;Filamoeba
7099	0.0006254	7099	0.0006254	Eukaryota;Amoebozoa;Evosea;Variosea;Phalansterium
0	0	1.016	8.956e-08	Eukaryota;Amoebozoa;Amoebozoa incertae sedis
1.016	8.956e-08	1.016	8.956e-08	Eukaryota;Amoebozoa;Amoebozoa incertae sedis;Corallomyxa
1.888e+05	0.01664	5.877e+05	0.05178	Eukaryota;Metamonada
5431	0.0004785	3.639e+05	0.03206	Eukaryota;Metamonada;Carpediemonas-like organisms
3.49e+05	0.03075	3.49e+05	0.03075	Eukaryota;Metamonada;Carpediemonas-like organisms;Ergobibamus
7565	0.0006665	8018	0.0007064	Eukaryota;Metamonada;Carpediemonas-like organisms;Carpediemonas
453.4	3.995e-05	453.4	3.995e-05	Eukaryota;Metamonada;Carpediemonas-like organisms;Carpediemonas;unclassified Carpediemonas
1049	9.239e-05	1049	9.239e-05	Eukaryota;Metamonada;Carpediemonas-like organisms;Kipferlia
403	3.551e-05	403	3.551e-05	Eukaryota;Metamonada;Carpediemonas-like organisms;Dysnectes
42.44	3.739e-06	42.44	3.739e-06	Eukaryota;Metamonada;Carpediemonas-like organisms;Hicanonectes
0	0	3.48e+04	0.003066	Eukaryota;Metamonada;Diplomonadida
0	0	3.48e+04	0.003066	Eukaryota;Metamonada;Diplomonadida;Hexamitidae
0	0	3.48e+04	0.003066	Eukaryota;Metamonada;Diplomonadida;Hexamitidae;Giardiinae
3.48e+04	0.003066	3.48e+04	0.003066	Eukaryota;Metamonada;Diplomonadida;Hexamitidae;Giardiinae;Octomitus
21.61	1.903e-06	113.5	9.996e-06	Eukaryota;Metamonada;Preaxostyla
3.307	2.914e-07	7.843	6.91e-07	Eukaryota;Metamonada;Preaxostyla;Oxymonadida
0	0	0.04421	3.895e-09	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Oxymonadidae
0.04421	3.895e-09	0.04421	3.895e-09	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Oxymonadidae;environmental samples
0	0	0.6376	5.617e-08	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Polymastigidae
0.6376	5.617e-08	0.6376	5.617e-08	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Polymastigidae;Monocercomonoides
0.7439	6.554e-08	0.7476	6.587e-08	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Pyrsonymphidae
0.003776	3.327e-10	0.003776	3.327e-10	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Pyrsonymphidae;Dinenympha
0	0	2.822	2.487e-07	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Streblomastigidae
2.822	2.487e-07	2.822	2.487e-07	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Streblomastigidae;Streblomastix
0	0	0.284	2.502e-08	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Saccinobaculidae
0.2531	2.229e-08	0.284	2.502e-08	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Saccinobaculidae;Saccinobaculus
0.03091	2.723e-09	0.03091	2.723e-09	Eukaryota;Metamonada;Preaxostyla;Oxymonadida;Saccinobaculidae;Saccinobaculus;unclassified Saccinobaculus
0	0	2.716	2.393e-07	Eukaryota;Metamonada;Preaxostyla;Trimastigidae
2.716	2.393e-07	2.716	2.393e-07	Eukaryota;Metamonada;Preaxostyla;Trimastigidae;Trimastix
0	0	81.3	7.163e-06	Eukaryota;Metamonada;Preaxostyla;Paratrimastigidae
81.3	7.163e-06	81.3	7.163e-06	Eukaryota;Metamonada;Preaxostyla;Paratrimastigidae;Paratrimastix
201.9	1.779e-05	4.409e+04	0.003884	Eukaryota;Fungi
1.361e+04	0.001199	4.189e+04	0.003691	Eukaryota;Fungi;Fungi incertae sedis
0	0	2.391e+04	0.002107	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota
0	0	2.388e+04	0.002103	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mucoromycotina
0	0	2.388e+04	0.002103	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mucoromycotina;Mucoromycetes
0	0	2.388e+04	0.002103	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mucoromycotina;Mucoromycetes;Mucorales
0	0	2.388e+04	0.002103	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mucoromycotina;Mucoromycetes;Mucorales;Mucorineae
0	0	2.388e+04	0.002103	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mucoromycotina;Mucoromycetes;Mucorales;Mucorineae;Mucoraceae
2.388e+04	0.002103	2.388e+04	0.002103	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mucoromycotina;Mucoromycetes;Mucorales;Mucorineae;Mucoraceae;Mucor
0	0	37.66	3.318e-06	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Glomeromycotina
0	0	37.66	3.318e-06	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Glomeromycotina;Glomeromycetes
0	0	33.77	2.975e-06	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Glomeromycotina;Glomeromycetes;Diversisporales
0	0	33.77	2.975e-06	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Glomeromycotina;Glomeromycetes;Diversisporales;Diversisporaceae
33.77	2.975e-06	33.77	2.975e-06	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Glomeromycotina;Glomeromycetes;Diversisporales;Diversisporaceae;Diversispora
0	0	3.896	3.432e-07	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Glomeromycotina;Glomeromycetes;Archaeosporales
0	0	3.896	3.432e-07	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Glomeromycotina;Glomeromycetes;Archaeosporales;Ambisporaceae
3.896	3.432e-07	3.896	3.432e-07	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Glomeromycotina;Glomeromycetes;Archaeosporales;Ambisporaceae;Ambispora
0	0	0.2193	1.932e-08	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mortierellomycotina
0	0	0.2193	1.932e-08	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mortierellomycotina;Mortierellomycetes
0	0	0.2193	1.932e-08	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mortierellomycotina;Mortierellomycetes;Mortierellales
0	0	0.2193	1.932e-08	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mortierellomycotina;Mortierellomycetes;Mortierellales;Mortierellaceae
0.2193	1.932e-08	0.2193	1.932e-08	Eukaryota;Fungi;Fungi incertae sedis;Mucoromycota;Mortierellomycotina;Mortierellomycetes;Mortierellales;Mortierellaceae;Actinomortierella
0	0	3201	0.000282	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota
69.78	6.147e-06	3201	0.000282	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis
1723	0.0001518	3117	0.0002747	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Chytridiomycetes
0	0	1392	0.0001226	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Chytridiomycetes;Lobulomycetales
0	0	1392	0.0001226	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Chytridiomycetes;Lobulomycetales;Lobulomycetaceae
1392	0.0001226	1392	0.0001226	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Chytridiomycetes;Lobulomycetales;Lobulomycetaceae;Lobulomyces
0	0	2.915	2.568e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Chytridiomycetes;Chytridiales
0	0	2.915	2.568e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Chytridiomycetes;Chytridiales;Chytriomycetaceae
2.915	2.568e-07	2.915	2.568e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Chytridiomycetes;Chytridiales;Chytriomycetaceae;Chytriomyces
0	0	6.579	5.797e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Neocallimastigomycetes
0	0	6.579	5.797e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Neocallimastigomycetes;Neocallimastigales
0	0	6.579	5.797e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Neocallimastigomycetes;Neocallimastigales;Neocallimastigaceae
6.579	5.797e-07	6.579	5.797e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Neocallimastigomycetes;Neocallimastigales;Neocallimastigaceae;Neocallimastix
0	0	7.07	6.229e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Monoblepharidomycetes
5.782	5.094e-07	7.07	6.229e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Monoblepharidomycetes;Monoblepharidales
0	0	1.276	1.124e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Monoblepharidomycetes;Monoblepharidales;Oedogoniomycetaceae
0	0	1.276	1.124e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Monoblepharidomycetes;Monoblepharidales;Oedogoniomycetaceae;Oedogoniomyces
1.276	1.124e-07	1.276	1.124e-07	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Monoblepharidomycetes;Monoblepharidales;Oedogoniomycetaceae;Oedogoniomyces;unclassified Oedogoniomyces
0	0	0.01265	1.115e-09	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Monoblepharidomycetes;Monoblepharidales;Monoblepharidales incertae sedis
0.01265	1.115e-09	0.01265	1.115e-09	Eukaryota;Fungi;Fungi incertae sedis;Chytridiomycota;Chytridiomycota incertae sedis;Monoblepharidomycetes;Monoblepharidales;Monoblepharidales incertae sedis;Hyaloraphidium
164.9	1.453e-05	987.9	8.704e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota
0	0	489.6	4.314e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina
0	0	353.4	3.114e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina;Entomophthoromycetes
0	0	353.4	3.114e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina;Entomophthoromycetes;Entomophthorales
0	0	353.4	3.114e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina;Entomophthoromycetes;Entomophthorales;Entomophthoraceae
353.4	3.114e-05	353.4	3.114e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina;Entomophthoromycetes;Entomophthorales;Entomophthoraceae;Entomophthora
0	0	136.2	1.2e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina;Basidiobolomycetes
0	0	136.2	1.2e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina;Basidiobolomycetes;Basidiobolales
0	0	136.2	1.2e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina;Basidiobolomycetes;Basidiobolales;Basidiobolaceae
136.2	1.2e-05	136.2	1.2e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Entomophthoromycotina;Basidiobolomycetes;Basidiobolales;Basidiobolaceae;Basidiobolus
0	0	21.74	1.916e-06	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Zoopagomycotina
0	0	21.74	1.916e-06	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Zoopagomycotina;Zoopagomycetes
0	0	21.74	1.916e-06	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Zoopagomycotina;Zoopagomycetes;Zoopagales
0	0	21.74	1.916e-06	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Zoopagomycotina;Zoopagomycetes;Zoopagales;Zoopagaceae
21.74	1.916e-06	21.74	1.916e-06	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Zoopagomycotina;Zoopagomycetes;Zoopagales;Zoopagaceae;Zoophagus
0	0	311.7	2.746e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Kickxellomycotina
0	0	311.7	2.746e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Kickxellomycotina;Harpellomycetes
0	0	311.7	2.746e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Kickxellomycotina;Harpellomycetes;Harpellales
0	0	311.7	2.746e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Kickxellomycotina;Harpellomycetes;Harpellales;Harpellaceae
311.7	2.746e-05	311.7	2.746e-05	Eukaryota;Fungi;Fungi incertae sedis;Zoopagomycota;Kickxellomycotina;Harpellomycetes;Harpellales;Harpellaceae;Furculomyces
0	0	102.5	9.032e-06	Eukaryota;Fungi;Fungi incertae sedis;Cryptomycota
0	0	102.5	9.032e-06	Eukaryota;Fungi;Fungi incertae sedis;Cryptomycota;Cryptomycota incertae sedis
102.5	9.032e-06	102.5	9.032e-06	Eukaryota;Fungi;Fungi incertae sedis;Cryptomycota;Cryptomycota incertae sedis;Rozella
0	0	81.6	7.189e-06	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota
0	0	81.6	7.189e-06	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis
0	0	80.26	7.071e-06	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis;Blastocladiomycetes
0	0	80.26	7.071e-06	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis;Blastocladiomycetes;Blastocladiales
0	0	80.26	7.071e-06	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis;Blastocladiomycetes;Blastocladiales;Blastocladiaceae
80.26	7.071e-06	80.26	7.071e-06	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis;Blastocladiomycetes;Blastocladiales;Blastocladiaceae;Allomyces
0	0	1.339	1.18e-07	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis;Physodermatomycetes
0	0	1.339	1.18e-07	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis;Physodermatomycetes;Physodermatales
0	0	1.339	1.18e-07	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis;Physodermatomycetes;Physodermatales;Physodermataceae
1.339	1.18e-07	1.339	1.18e-07	Eukaryota;Fungi;Fungi incertae sedis;Blastocladiomycota;Blastocladiomycota incertae sedis;Physodermatomycetes;Physodermatales;Physodermataceae;Physoderma
36.5	3.215e-06	36.5	3.215e-06	Eukaryota;Fungi;environmental samples
7.6	6.695e-07	1959	0.0001726	Eukaryota;Fungi;Dikarya
161.6	1.424e-05	1167	0.0001028	Eukaryota;Fungi;Dikarya;Ascomycota
61.18	5.39e-06	132.2	1.165e-05	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina
0	0	23.95	2.11e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Eurotiomycetes
0	0	23.95	2.11e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Eurotiomycetes;Eurotiomycetidae
0	0	23.95	2.11e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Eurotiomycetes;Eurotiomycetidae;Eurotiales
0	0	23.95	2.11e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Eurotiomycetes;Eurotiomycetidae;Eurotiales;Aspergillaceae
0	0	23.95	2.11e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Eurotiomycetes;Eurotiomycetidae;Eurotiales;Aspergillaceae;Aspergillus
23.95	2.11e-06	23.95	2.11e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Eurotiomycetes;Eurotiomycetidae;Eurotiales;Aspergillaceae;Aspergillus;Aspergillus subgen. Fumigati
0	0	47.06	4.146e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Sordariomycetes
0	0	47.06	4.146e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Sordariomycetes;Sordariomycetidae
0	0	47.06	4.146e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Sordariomycetes;Sordariomycetidae;Sordariales
0	0	47.06	4.146e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Sordariomycetes;Sordariomycetidae;Sordariales;Sordariaceae
47.06	4.146e-06	47.06	4.146e-06	Eukaryota;Fungi;Dikarya;Ascomycota;Pezizomycotina;Sordariomycetes;Sordariomycetidae;Sordariales;Sordariaceae;Neurospora
0	0	171.3	1.509e-05	Eukaryota;Fungi;Dikarya;Ascomycota;Saccharomycotina
0	0	171.3	1.509e-05	Eukaryota;Fungi;Dikarya;Ascomycota;Saccharomycotina;Saccharomycetes
0	0	171.3	1.509e-05	Eukaryota;Fungi;Dikarya;Ascomycota;Saccharomycotina;Saccharomycetes;Saccharomycetales
0	0	171.3	1.509e-05	Eukaryota;Fungi;Dikarya;Ascomycota;Saccharomycotina;Saccharomycetes;Saccharomycetales;Saccharomycetaceae
171.3	1.509e-05	171.3	1.509e-05	Eukaryota;Fungi;Dikarya;Ascomycota;Saccharomycotina;Saccharomycetes;Saccharomycetales;Saccharomycetaceae;Saccharomyces
683.9	6.026e-05	701.5	6.18e-05	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina
0	0	4.616	4.067e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Taphrinomycetes
0	0	4.616	4.067e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Taphrinomycetes;Taphrinales
0	0	4.616	4.067e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Taphrinomycetes;Taphrinales;Taphrinaceae
4.616	4.067e-07	4.616	4.067e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Taphrinomycetes;Taphrinales;Taphrinaceae;Taphrina
0	0	2.666	2.349e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Pneumocystidomycetes
0	0	2.666	2.349e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Pneumocystidomycetes;Pneumocystidaceae
2.666	2.349e-07	2.666	2.349e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Pneumocystidomycetes;Pneumocystidaceae;Pneumocystis
0	0	9.531	8.397e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Schizosaccharomycetes
0	0	9.531	8.397e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Schizosaccharomycetes;Schizosaccharomycetales
0	0	9.531	8.397e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Schizosaccharomycetes;Schizosaccharomycetales;Schizosaccharomycetaceae
9.531	8.397e-07	9.531	8.397e-07	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Schizosaccharomycetes;Schizosaccharomycetales;Schizosaccharomycetaceae;Schizosaccharomyces
0	0	0.7312	6.442e-08	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Neolectales
0	0	0.7312	6.442e-08	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Neolectales;Neolectaceae
0.7312	6.442e-08	0.7312	6.442e-08	Eukaryota;Fungi;Dikarya;Ascomycota;Taphrinomycotina;Neolectales;Neolectaceae;Neolecta
177.1	1.56e-05	784.8	6.914e-05	Eukaryota;Fungi;Dikarya;Basidiomycota
7.615	6.709e-07	23.74	2.092e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina
0	0	9.538	8.403e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina;Exobasidiomycetes
0	0	9.538	8.403e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina;Exobasidiomycetes;Exobasidiales
0	0	9.538	8.403e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina;Exobasidiomycetes;Exobasidiales;Exobasidiaceae
9.538	8.403e-07	9.538	8.403e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina;Exobasidiomycetes;Exobasidiales;Exobasidiaceae;Exobasidium
0	0	6.586	5.803e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina;Ustilaginomycetes
0	0	6.586	5.803e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina;Ustilaginomycetes;Ustilaginales
0	0	6.586	5.803e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina;Ustilaginomycetes;Ustilaginales;Ustilaginaceae
6.586	5.803e-07	6.586	5.803e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Ustilaginomycotina;Ustilaginomycetes;Ustilaginales;Ustilaginaceae;Ustilago
324.4	2.858e-05	575.3	5.068e-05	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina
0	0	60.06	5.291e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Agaricomycetes
0	0	60.06	5.291e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Agaricomycetes;Agaricomycetidae
0	0	60.06	5.291e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Agaricomycetes;Agaricomycetidae;Agaricales
0	0	60.06	5.291e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Agaricomycetes;Agaricomycetidae;Agaricales;Amanitaceae
60.06	5.291e-06	60.06	5.291e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Agaricomycetes;Agaricomycetidae;Agaricales;Amanitaceae;Amanita
0	0	74.97	6.605e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Tremellomycetes
0	0	74.97	6.605e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Tremellomycetes;Tremellales
0	0	74.97	6.605e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Tremellomycetes;Tremellales;Cryptococcaceae
0	0	74.97	6.605e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Tremellomycetes;Tremellales;Cryptococcaceae;Cryptococcus
74.97	6.605e-06	74.97	6.605e-06	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Tremellomycetes;Tremellales;Cryptococcaceae;Cryptococcus;Cryptococcus neoformans species complex
0	0	115.9	1.021e-05	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Dacrymycetes
0	0	115.9	1.021e-05	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Dacrymycetes;Dacrymycetales
0	0	115.9	1.021e-05	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Dacrymycetes;Dacrymycetales;Dacrymycetaceae
115.9	1.021e-05	115.9	1.021e-05	Eukaryota;Fungi;Dikarya;Basidiomycota;Agaricomycotina;Dacrymycetes;Dacrymycetales;Dacrymycetaceae;Dacrymyces
0	0	8.71	7.674e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Pucciniomycotina
0	0	8.71	7.674e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Pucciniomycotina;Pucciniomycetes
0	0	8.71	7.674e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Pucciniomycotina;Pucciniomycetes;Pucciniales
0	0	8.71	7.674e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Pucciniomycotina;Pucciniomycetes;Pucciniales;Milesinaceae
8.71	7.674e-07	8.71	7.674e-07	Eukaryota;Fungi;Dikarya;Basidiomycota;Pucciniomycotina;Pucciniomycetes;Pucciniales;Milesinaceae;Uredinopsis
1795	0.0001582	2842	0.0002503	Eukaryota;Metazoa
0	0	67.11	5.913e-06	Eukaryota;Metazoa;Placozoa
0	0	67.11	5.913e-06	Eukaryota;Metazoa;Placozoa;Trichoplacidae
67.11	5.913e-06	67.11	5.913e-06	Eukaryota;Metazoa;Placozoa;Trichoplacidae;Trichoplax
49.23	4.337e-06	295.7	2.605e-05	Eukaryota;Metazoa;Porifera
49.26	4.34e-06	154.7	1.363e-05	Eukaryota;Metazoa;Porifera;Calcarea
0	0	64.81	5.71e-06	Eukaryota;Metazoa;Porifera;Calcarea;Calcaronea
0	0	64.81	5.71e-06	Eukaryota;Metazoa;Porifera;Calcarea;Calcaronea;Leucosolenida
0	0	64.81	5.71e-06	Eukaryota;Metazoa;Porifera;Calcarea;Calcaronea;Leucosolenida;Sycettidae
64.81	5.71e-06	64.81	5.71e-06	Eukaryota;Metazoa;Porifera;Calcarea;Calcaronea;Leucosolenida;Sycettidae;Sycon
0	0	40.68	3.584e-06	Eukaryota;Metazoa;Porifera;Calcarea;Calcinea
0	0	40.68	3.584e-06	Eukaryota;Metazoa;Porifera;Calcarea;Calcinea;Clathrinida
0	0	40.68	3.584e-06	Eukaryota;Metazoa;Porifera;Calcarea;Calcinea;Clathrinida;Soleneiscidae
40.68	3.584e-06	40.68	3.584e-06	Eukaryota;Metazoa;Porifera;Calcarea;Calcinea;Clathrinida;Soleneiscidae;Soleneiscus
0	0	71.01	6.256e-06	Eukaryota;Metazoa;Porifera;Demospongiae
68.58	6.042e-06	71.01	6.256e-06	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha
0	0	1.05	9.25e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Axinellida
0	0	1.05	9.25e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Axinellida;Axinellidae
1.05	9.25e-08	1.05	9.25e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Axinellida;Axinellidae;Axinella
0	0	0.183	1.613e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Spongillida
0	0	0.183	1.613e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Spongillida;Spongillidae
0.183	1.613e-08	0.183	1.613e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Spongillida;Spongillidae;Ephydatia
0	0	0.6162	5.429e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Tetractinellida
0	0	0.6162	5.429e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Tetractinellida;Spirophorina
0	0	0.6162	5.429e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Tetractinellida;Spirophorina;Tetillidae
0.6162	5.429e-08	0.6162	5.429e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Tetractinellida;Spirophorina;Tetillidae;Cinachyrella
0	0	0.5763	5.077e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Suberitida
0	0	0.5763	5.077e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Suberitida;Suberitidae
0.5763	5.077e-08	0.5763	5.077e-08	Eukaryota;Metazoa;Porifera;Demospongiae;Heteroscleromorpha;Suberitida;Suberitidae;Suberites
0	0	20.72	1.826e-06	Eukaryota;Metazoa;Porifera;Hexactinellida
0	0	20.72	1.826e-06	Eukaryota;Metazoa;Porifera;Hexactinellida;Hexasterophora
0	0	20.72	1.826e-06	Eukaryota;Metazoa;Porifera;Hexactinellida;Hexasterophora;Lyssacinosida
0	0	20.72	1.826e-06	Eukaryota;Metazoa;Porifera;Hexactinellida;Hexasterophora;Lyssacinosida;Rossellidae
20.72	1.826e-06	20.72	1.826e-06	Eukaryota;Metazoa;Porifera;Hexactinellida;Hexasterophora;Lyssacinosida;Rossellidae;Rhabdocalyptus
77.84	6.858e-06	90.41	7.966e-06	Eukaryota;Metazoa;Cnidaria
0	0	0.5408	4.765e-08	Eukaryota;Metazoa;Cnidaria;Hydrozoa
0	0	0.5408	4.765e-08	Eukaryota;Metazoa;Cnidaria;Hydrozoa;Hydroidolina
0	0	0.5408	4.765e-08	Eukaryota;Metazoa;Cnidaria;Hydrozoa;Hydroidolina;Anthoathecata
0	0	0.5408	4.765e-08	Eukaryota;Metazoa;Cnidaria;Hydrozoa;Hydroidolina;Anthoathecata;Filifera
0	0	0.5408	4.765e-08	Eukaryota;Metazoa;Cnidaria;Hydrozoa;Hydroidolina;Anthoathecata;Filifera;Eudendriidae
0.5408	4.765e-08	0.5408	4.765e-08	Eukaryota;Metazoa;Cnidaria;Hydrozoa;Hydroidolina;Anthoathecata;Filifera;Eudendriidae;Eudendrium
11.38	1.002e-06	11.75	1.035e-06	Eukaryota;Metazoa;Cnidaria;Anthozoa
0	0	0.271	2.388e-08	Eukaryota;Metazoa;Cnidaria;Anthozoa;Octocorallia
0	0	0.271	2.388e-08	Eukaryota;Metazoa;Cnidaria;Anthozoa;Octocorallia;Alcyonacea
0	0	0.271	2.388e-08	Eukaryota;Metazoa;Cnidaria;Anthozoa;Octocorallia;Alcyonacea;Stolonifera
0	0	0.271	2.388e-08	Eukaryota;Metazoa;Cnidaria;Anthozoa;Octocorallia;Alcyonacea;Stolonifera;Tubiporidae
0.271	2.388e-08	0.271	2.388e-08	Eukaryota;Metazoa;Cnidaria;Anthozoa;Octocorallia;Alcyonacea;Stolonifera;Tubiporidae;Tubipora
0	0	0.101	8.897e-09	Eukaryota;Metazoa;Cnidaria;Anthozoa;Hexacorallia
0	0	0.101	8.897e-09	Eukaryota;Metazoa;Cnidaria;Anthozoa;Hexacorallia;Actiniaria
0	0	0.101	8.897e-09	Eukaryota;Metazoa;Cnidaria;Anthozoa;Hexacorallia;Actiniaria;Actiniidae
0.101	8.897e-09	0.101	8.897e-09	Eukaryota;Metazoa;Cnidaria;Anthozoa;Hexacorallia;Actiniaria;Actiniidae;Anemonia
0	0	0.2786	2.454e-08	Eukaryota;Metazoa;Cnidaria;Cubozoa
0	0	0.2786	2.454e-08	Eukaryota;Metazoa;Cnidaria;Cubozoa;Carybdeida
0	0	0.2786	2.454e-08	Eukaryota;Metazoa;Cnidaria;Cubozoa;Carybdeida;Carybdeidae
0.2786	2.454e-08	0.2786	2.454e-08	Eukaryota;Metazoa;Cnidaria;Cubozoa;Carybdeida;Carybdeidae;Carybdea
0	0	0.005753	5.068e-10	Eukaryota;Metazoa;Cnidaria;Scyphozoa
0	0	0.005753	5.068e-10	Eukaryota;Metazoa;Cnidaria;Scyphozoa;Semaeostomeae
0	0	0.005753	5.068e-10	Eukaryota;Metazoa;Cnidaria;Scyphozoa;Semaeostomeae;Ulmaridae
0.005753	5.068e-10	0.005753	5.068e-10	Eukaryota;Metazoa;Cnidaria;Scyphozoa;Semaeostomeae;Ulmaridae;Aurelia
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea;Metophiurida
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea;Metophiurida;Ophintegrida
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea;Metophiurida;Ophintegrida;Amphilepidida
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea;Metophiurida;Ophintegrida;Amphilepidida;Ophiurina
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea;Metophiurida;Ophintegrida;Amphilepidida;Ophiurina;Gnathophiurina
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea;Metophiurida;Ophintegrida;Amphilepidida;Ophiurina;Gnathophiurina;Amphiuroidea
0	0	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea;Metophiurida;Ophintegrida;Amphilepidida;Ophiurina;Gnathophiurina;Amphiuroidea;Amphiuridae
1.714	1.51e-07	1.714	1.51e-07	Eukaryota;Metazoa;Echinodermata;Eleutherozoa;Asterozoa;Ophiuroidea;Myophiuroidea;Metophiurida;Ophintegrida;Amphilepidida;Ophiurina;Gnathophiurina;Amphiuroidea;Amphiuridae;Amphipholis
114.3	1.007e-05	247.4	2.18e-05	Eukaryota;Metazoa;Chordata
0	0	28.31	2.495e-06	Eukaryota;Metazoa;Chordata;Craniata
20.62	1.816e-06	28.31	2.495e-06	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata
0	0	6.074	5.351e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi
0	0	6.074	5.351e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria
0	0	6.074	5.351e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria
0	0	1.186	1.045e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Crocodylia
0	0	1.186	1.045e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Crocodylia;Longirostres
0	0	1.186	1.045e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Crocodylia;Longirostres;Crocodylidae
1.186	1.045e-07	1.186	1.045e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Crocodylia;Longirostres;Crocodylidae;Crocodylus
0	0	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria
0	0	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria;Saurischia
0	0	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria;Saurischia;Theropoda
0	0	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria;Saurischia;Theropoda;Coelurosauria
0	0	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria;Saurischia;Theropoda;Coelurosauria;Aves
0	0	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria;Saurischia;Theropoda;Coelurosauria;Aves;Neognathae
0	0	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria;Saurischia;Theropoda;Coelurosauria;Aves;Neognathae;Bucerotiformes
0	0	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria;Saurischia;Theropoda;Coelurosauria;Aves;Neognathae;Bucerotiformes;Bucerotidae
4.888	4.306e-07	4.888	4.306e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Euteleostomi;Archelosauria;Archosauria;Dinosauria;Saurischia;Theropoda;Coelurosauria;Aves;Neognathae;Bucerotiformes;Bucerotidae;Tockus
0	0	1.624	1.431e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Cyclostomata
0	0	1.624	1.431e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Cyclostomata;Hyperoartia
0	0	1.624	1.431e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Cyclostomata;Hyperoartia;Petromyzontiformes
0	0	1.624	1.431e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Cyclostomata;Hyperoartia;Petromyzontiformes;Petromyzontidae
1.624	1.431e-07	1.624	1.431e-07	Eukaryota;Metazoa;Chordata;Craniata;Vertebrata;Cyclostomata;Hyperoartia;Petromyzontiformes;Petromyzontidae;Lampetra
0	0	104.8	9.235e-06	Eukaryota;Metazoa;Chordata;Tunicata
0	0	104.8	9.235e-06	Eukaryota;Metazoa;Chordata;Tunicata;Ascidiacea
0	0	104.8	9.235e-06	Eukaryota;Metazoa;Chordata;Tunicata;Ascidiacea;Phlebobranchia
0	0	104.8	9.235e-06	Eukaryota;Metazoa;Chordata;Tunicata;Ascidiacea;Phlebobranchia;Cionidae
104.8	9.235e-06	104.8	9.235e-06	Eukaryota;Metazoa;Chordata;Tunicata;Ascidiacea;Phlebobranchia;Cionidae;Ciona
0	0	4.226	3.724e-07	Eukaryota;Metazoa;Ctenophora
0	0	4.226	3.724e-07	Eukaryota;Metazoa;Ctenophora;Nuda
0	0	4.226	3.724e-07	Eukaryota;Metazoa;Ctenophora;Nuda;Beroida
0	0	4.226	3.724e-07	Eukaryota;Metazoa;Ctenophora;Nuda;Beroida;Beroidae
4.226	3.724e-07	4.226	3.724e-07	Eukaryota;Metazoa;Ctenophora;Nuda;Beroida;Beroidae;Beroe
0	0	0.2006	1.767e-08	Eukaryota;Metazoa;Xenacoelomorpha
0	0	0.2006	1.767e-08	Eukaryota;Metazoa;Xenacoelomorpha;Xenoturbellida
0	0	0.2006	1.767e-08	Eukaryota;Metazoa;Xenacoelomorpha;Xenoturbellida;Xenoturbellidae
0.2006	1.767e-08	0.2006	1.767e-08	Eukaryota;Metazoa;Xenacoelomorpha;Xenoturbellida;Xenoturbellidae;Xenoturbella
149.8	1.32e-05	245.8	2.165e-05	Eukaryota;Metazoa;Ecdysozoa
0	0	90.51	7.975e-06	Eukaryota;Metazoa;Ecdysozoa;Nematoda
0	0	90.51	7.975e-06	Eukaryota;Metazoa;Ecdysozoa;Nematoda;Chromadorea
0	0	90.51	7.975e-06	Eukaryota;Metazoa;Ecdysozoa;Nematoda;Chromadorea;Chromadorida
0	0	90.51	7.975e-06	Eukaryota;Metazoa;Ecdysozoa;Nematoda;Chromadorea;Chromadorida;Chromadoroidea
0	0	90.51	7.975e-06	Eukaryota;Metazoa;Ecdysozoa;Nematoda;Chromadorea;Chromadorida;Chromadoroidea;Cyatholaimidae
90.51	7.975e-06	90.51	7.975e-06	Eukaryota;Metazoa;Ecdysozoa;Nematoda;Chromadorea;Chromadorida;Chromadoroidea;Cyatholaimidae;Paracanthonchus
3.633	3.201e-07	5.373	4.733e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda
0	0	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda
0	0	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda;Insecta
0	0	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda;Insecta;Pterygota
0	0	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda;Insecta;Pterygota;Palaeoptera
0	0	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda;Insecta;Pterygota;Palaeoptera;Odonata
0	0	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda;Insecta;Pterygota;Palaeoptera;Odonata;Epiprocta
0	0	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda;Insecta;Pterygota;Palaeoptera;Odonata;Epiprocta;Anisoptera
0	0	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda;Insecta;Pterygota;Palaeoptera;Odonata;Epiprocta;Anisoptera;Aeshnidae
1.597	1.407e-07	1.597	1.407e-07	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Hexapoda;Insecta;Pterygota;Palaeoptera;Odonata;Epiprocta;Anisoptera;Aeshnidae;Aeshna
0	0	0.1423	1.254e-08	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Chelicerata
0	0	0.1423	1.254e-08	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Chelicerata;Merostomata
0	0	0.1423	1.254e-08	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Chelicerata;Merostomata;Xiphosura
0	0	0.1423	1.254e-08	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Chelicerata;Merostomata;Xiphosura;Limulidae
0.1423	1.254e-08	0.1423	1.254e-08	Eukaryota;Metazoa;Ecdysozoa;Arthropoda;Chelicerata;Merostomata;Xiphosura;Limulidae;Limulus
0	0	0.08191	7.216e-09	Eukaryota;Metazoa;Ecdysozoa;Nematomorpha
0	0	0.08191	7.216e-09	Eukaryota;Metazoa;Ecdysozoa;Nematomorpha;Gordioida
0	0	0.08191	7.216e-09	Eukaryota;Metazoa;Ecdysozoa;Nematomorpha;Gordioida;Gordea
0	0	0.08191	7.216e-09	Eukaryota;Metazoa;Ecdysozoa;Nematomorpha;Gordioida;Gordea;Gordioidea
0	0	0.08191	7.216e-09	Eukaryota;Metazoa;Ecdysozoa;Nematomorpha;Gordioida;Gordea;Gordioidea;Gordiidae
0.08191	7.216e-09	0.08191	7.216e-09	Eukaryota;Metazoa;Ecdysozoa;Nematomorpha;Gordioida;Gordea;Gordioidea;Gordiidae;Gordius
0	0	0.8149	7.18e-08	Eukaryota;Metazoa;Hemichordata
0	0	0.8149	7.18e-08	Eukaryota;Metazoa;Hemichordata;Enteropneusta
0	0	0.8149	7.18e-08	Eukaryota;Metazoa;Hemichordata;Enteropneusta;Harrimaniidae
0.8149	7.18e-08	0.8149	7.18e-08	Eukaryota;Metazoa;Hemichordata;Enteropneusta;Harrimaniidae;Saccoglossus
12.31	1.084e-06	92.74	8.171e-06	Eukaryota;Metazoa;Spiralia
15.29	1.347e-06	77	6.784e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa
15.12	1.333e-06	47.88	4.218e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes
0	0	15.14	1.334e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Rhabditophora
0	0	15.14	1.334e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Rhabditophora;Polycladida
0	0	15.14	1.334e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Rhabditophora;Polycladida;Acotylea
0	0	15.14	1.334e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Rhabditophora;Polycladida;Acotylea;Leptoplanoidea
0	0	15.14	1.334e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Rhabditophora;Polycladida;Acotylea;Leptoplanoidea;Notoplanidae
15.14	1.334e-06	15.14	1.334e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Rhabditophora;Polycladida;Acotylea;Leptoplanoidea;Notoplanidae;Notoplana
0	0	17.62	1.552e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Trematoda
0	0	17.62	1.552e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Trematoda;Digenea
0	0	17.62	1.552e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Trematoda;Digenea;Strigeidida
0	0	17.62	1.552e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Trematoda;Digenea;Strigeidida;Schistosomatoidea
0	0	17.62	1.552e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Trematoda;Digenea;Strigeidida;Schistosomatoidea;Schistosomatidae
17.62	1.552e-06	17.62	1.552e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Platyhelminthes;Trematoda;Digenea;Strigeidida;Schistosomatoidea;Schistosomatidae;Schistosoma
0	0	13.78	1.214e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Gastrotricha
0	0	13.78	1.214e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Gastrotricha;Chaetonotida
0	0	13.78	1.214e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Gastrotricha;Chaetonotida;Paucitubulatina
0	0	13.78	1.214e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Gastrotricha;Chaetonotida;Paucitubulatina;Chaetonotidae
13.78	1.214e-06	13.78	1.214e-06	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Gastrotricha;Chaetonotida;Paucitubulatina;Chaetonotidae;Chaetonotus
0	0	0.05692	5.015e-09	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Annelida
0	0	0.05692	5.015e-09	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Annelida;Polychaeta
0	0	0.05692	5.015e-09	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Annelida;Polychaeta;Sedentaria
0	0	0.05692	5.015e-09	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Annelida;Polychaeta;Sedentaria;Canalipalpata
0	0	0.05692	5.015e-09	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Annelida;Polychaeta;Sedentaria;Canalipalpata;Terebellida
0	0	0.05692	5.015e-09	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Annelida;Polychaeta;Sedentaria;Canalipalpata;Terebellida;Terebelliformia
0	0	0.05692	5.015e-09	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Annelida;Polychaeta;Sedentaria;Canalipalpata;Terebellida;Terebelliformia;Terebellidae
0.05692	5.015e-09	0.05692	5.015e-09	Eukaryota;Metazoa;Spiralia;Lophotrochozoa;Annelida;Polychaeta;Sedentaria;Canalipalpata;Terebellida;Terebelliformia;Terebellidae;Lanice
0	0	3.436	3.027e-07	Eukaryota;Metazoa;Spiralia;Gnathifera
0	0	3.436	3.027e-07	Eukaryota;Metazoa;Spiralia;Gnathifera;Rotifera
0	0	3.436	3.027e-07	Eukaryota;Metazoa;Spiralia;Gnathifera;Rotifera;Eurotatoria
0	0	3.436	3.027e-07	Eukaryota;Metazoa;Spiralia;Gnathifera;Rotifera;Eurotatoria;Monogononta
0	0	3.436	3.027e-07	Eukaryota;Metazoa;Spiralia;Gnathifera;Rotifera;Eurotatoria;Monogononta;Pseudotrocha
0	0	3.436	3.027e-07	Eukaryota;Metazoa;Spiralia;Gnathifera;Rotifera;Eurotatoria;Monogononta;Pseudotrocha;Ploima
0	0	3.436	3.027e-07	Eukaryota;Metazoa;Spiralia;Gnathifera;Rotifera;Eurotatoria;Monogononta;Pseudotrocha;Ploima;Brachionidae
3.436	3.027e-07	3.436	3.027e-07	Eukaryota;Metazoa;Spiralia;Gnathifera;Rotifera;Eurotatoria;Monogononta;Pseudotrocha;Ploima;Brachionidae;Brachionus
0	0	2180	0.0001921	Eukaryota;CRuMs
0	0	1313	0.0001157	Eukaryota;CRuMs;Rigifilida
1313	0.0001157	1313	0.0001157	Eukaryota;CRuMs;Rigifilida;Micronuclearia
0	0	751.4	6.62e-05	Eukaryota;CRuMs;Collodictyonidae
751.4	6.62e-05	751.4	6.62e-05	Eukaryota;CRuMs;Collodictyonidae;Diphylleia
0	0	116	1.022e-05	Eukaryota;CRuMs;Mantamonadidae
110	9.693e-06	116	1.022e-05	Eukaryota;CRuMs;Mantamonadidae;Mantamonas
5.954	5.246e-07	5.954	5.246e-07	Eukaryota;CRuMs;Mantamonadidae;Mantamonas;unclassified Mantamonas
0	0	1.1e+04	0.0009692	Eukaryota;Haptista
0	0	1.056e+04	0.0009307	Eukaryota;Haptista;Centroplasthelida
89.62	7.895e-06	89.62	7.895e-06	Eukaryota;Haptista;Centroplasthelida;unclassified Centroplasthelida
7821	0.0006891	7821	0.0006891	Eukaryota;Haptista;Centroplasthelida;environmental samples
0	0	2653	0.0002337	Eukaryota;Haptista;Centroplasthelida;Pterocystida
1955	0.0001722	2653	0.0002337	Eukaryota;Haptista;Centroplasthelida;Pterocystida;Pterista
0	0	115.4	1.016e-05	Eukaryota;Haptista;Centroplasthelida;Pterocystida;Pterista;Pterocystidae
114.5	1.008e-05	114.5	1.008e-05	Eukaryota;Haptista;Centroplasthelida;Pterocystida;Pterista;Pterocystidae;Chlamydaster
0.8941	7.877e-08	0.8941	7.877e-08	Eukaryota;Haptista;Centroplasthelida;Pterocystida;Pterista;Pterocystidae;Pterocystis
0	0	583.1	5.137e-05	Eukaryota;Haptista;Centroplasthelida;Pterocystida;Pterista;Heterophryidae
583.1	5.137e-05	583.1	5.137e-05	Eukaryota;Haptista;Centroplasthelida;Pterocystida;Pterista;Heterophryidae;Sphaerastrum
298.4	2.629e-05	436.7	3.847e-05	Eukaryota;Haptista;Haptophyta
88.3	7.78e-06	88.3	7.78e-06	Eukaryota;Haptista;Haptophyta;environmental samples
16.33	1.439e-06	33.99	2.995e-06	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae
0	0	2.61	2.3e-07	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Coccolithales
0	0	2.61	2.3e-07	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Coccolithales;Coccolithaceae
2.61	2.3e-07	2.61	2.3e-07	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Coccolithales;Coccolithaceae;Coccolithus
11.87	1.046e-06	13.62	1.2e-06	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Prymnesiales
0	0	1.065	9.385e-08	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Prymnesiales;Prymnesiaceae
1.065	9.385e-08	1.065	9.385e-08	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Prymnesiales;Prymnesiaceae;Prymnesium
0	0	0.6812	6.001e-08	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Prymnesiales;Chrysochromulinaceae
0.6812	6.001e-08	0.6812	6.001e-08	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Prymnesiales;Chrysochromulinaceae;Chrysochromulina
0	0	1.428	1.258e-07	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Isochrysidales
0	0	1.428	1.258e-07	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Isochrysidales;Noelaerhabdaceae
0	0	1.428	1.258e-07	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Isochrysidales;Noelaerhabdaceae;Emiliania
1.428	1.258e-07	1.428	1.258e-07	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Isochrysidales;Noelaerhabdaceae;Emiliania;unclassified Emiliania
0	0	0.001545	1.361e-10	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Phaeocystales
0	0	0.001545	1.361e-10	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Phaeocystales;Phaeocystaceae
0.001545	1.361e-10	0.001545	1.361e-10	Eukaryota;Haptista;Haptophyta;Prymnesiophyceae;Phaeocystales;Phaeocystaceae;Phaeocystis
0	0	15.93	1.404e-06	Eukaryota;Haptista;Haptophyta;Pavlovales
10.65	9.386e-07	15.93	1.404e-06	Eukaryota;Haptista;Haptophyta;Pavlovales;Pavlovaceae
0.4214	3.713e-08	0.4214	3.713e-08	Eukaryota;Haptista;Haptophyta;Pavlovales;Pavlovaceae;Rebecca
2.728	2.403e-07	2.728	2.403e-07	Eukaryota;Haptista;Haptophyta;Pavlovales;Pavlovaceae;Diacronema
2.13	1.877e-07	2.13	1.877e-07	Eukaryota;Haptista;Haptophyta;Pavlovales;Pavlovaceae;Exanthemachrysis
831.7	7.328e-05	854.5	7.528e-05	Eukaryota;Eukaryota incertae sedis
0	0	22.75	2.005e-06	Eukaryota;Eukaryota incertae sedis;Telonemida
22.75	2.005e-06	22.75	2.005e-06	Eukaryota;Eukaryota incertae sedis;Telonemida;Telonema
0	0	441.9	3.893e-05	Eukaryota;Malawimonadida
0	0	441.9	3.893e-05	Eukaryota;Malawimonadida;Malawimonadidae
441.9	3.893e-05	441.9	3.893e-05	Eukaryota;Malawimonadida;Malawimonadidae;Malawimonas
0	0	1989	0.0001752	Eukaryota;Rotosphaerida
0	0	1598	0.0001408	Eukaryota;Rotosphaerida;Nucleariidae
1598	0.0001408	1598	0.0001408	Eukaryota;Rotosphaerida;Nucleariidae;Nuclearia
0	0	390.6	3.442e-05	Eukaryota;Rotosphaerida;Fonticulaceae
390.6	3.442e-05	390.6	3.442e-05	Eukaryota;Rotosphaerida;Fonticulaceae;Fonticula
2.39e+04	0.002106	5.29e+04	0.00466	Eukaryota;Discoba
0	0	267	2.352e-05	Eukaryota;Discoba;Jakobida
172.8	1.522e-05	226.5	1.995e-05	Eukaryota;Discoba;Jakobida;Andalucina
0	0	25.89	2.281e-06	Eukaryota;Discoba;Jakobida;Andalucina;Stygiellidae
25.89	2.281e-06	25.89	2.281e-06	Eukaryota;Discoba;Jakobida;Andalucina;Stygiellidae;Stygiella
0	0	27.81	2.45e-06	Eukaryota;Discoba;Jakobida;Andalucina;Andaluciidae
27.81	2.45e-06	27.81	2.45e-06	Eukaryota;Discoba;Jakobida;Andalucina;Andaluciidae;Andalucia
39.05	3.44e-06	40.52	3.57e-06	Eukaryota;Discoba;Jakobida;Histionina
1.456	1.283e-07	1.456	1.283e-07	Eukaryota;Discoba;Jakobida;Histionina;Seculamonas
0	0	0.01825	1.608e-09	Eukaryota;Discoba;Jakobida;Histionina;Histionidae
0.01825	1.608e-09	0.01825	1.608e-09	Eukaryota;Discoba;Jakobida;Histionina;Histionidae;Reclinomonas
0	0	2.429e+04	0.00214	Eukaryota;Discoba;Tsukubamonadida
0	0	2.429e+04	0.00214	Eukaryota;Discoba;Tsukubamonadida;Tsukubamonadidae
2.429e+04	0.00214	2.429e+04	0.00214	Eukaryota;Discoba;Tsukubamonadida;Tsukubamonadidae;Tsukubamonas
0	0	4152	0.0003658	Eukaryota;Discoba;Heterolobosea
0	0	4152	0.0003658	Eukaryota;Discoba;Heterolobosea;Pharyngomonada
4152	0.0003658	4152	0.0003658	Eukaryota;Discoba;Heterolobosea;Pharyngomonada;Pharyngomonas
0	0	288.1	2.538e-05	Eukaryota;Discoba;Euglenozoa
0	0	288.1	2.538e-05	Eukaryota;Discoba;Euglenozoa;Diplonemea
0	0	288.1	2.538e-05	Eukaryota;Discoba;Euglenozoa;Diplonemea;Diplonemidae
288.1	2.538e-05	288.1	2.538e-05	Eukaryota;Discoba;Euglenozoa;Diplonemea;Diplonemidae;Diplonema
24.11	2.124e-06	39.7	3.498e-06	Eukaryota;Glaucocystophyceae
0	0	14.52	1.28e-06	Eukaryota;Glaucocystophyceae;Gloeochaetales
0	0	14.52	1.28e-06	Eukaryota;Glaucocystophyceae;Gloeochaetales;Gloeochaetaceae
14.52	1.28e-06	14.52	1.28e-06	Eukaryota;Glaucocystophyceae;Gloeochaetales;Gloeochaetaceae;Gloeochaete
0.1065	9.38e-09	0.1065	9.38e-09	Eukaryota;Glaucocystophyceae;Cyanoptyche
0	0	0.9565	8.427e-08	Eukaryota;Glaucocystophyceae;Glaucocystales
0	0	0.9565	8.427e-08	Eukaryota;Glaucocystophyceae;Glaucocystales;Glaucocystaceae
0.9565	8.427e-08	0.9565	8.427e-08	Eukaryota;Glaucocystophyceae;Glaucocystales;Glaucocystaceae;Glaucocystis
0	0	3.652e-05	3.218e-12	Eukaryota;Glaucocystophyceae;Cyanophoraceae
3.652e-05	3.218e-12	3.652e-05	3.218e-12	Eukaryota;Glaucocystophyceae;Cyanophoraceae;Cyanophora
1.352e+04	0.001191	4.452e+04	0.003923	Eukaryota;Rhodophyta
0	0	2.754e+04	0.002427	Eukaryota;Rhodophyta;Bangiophyceae
0	0	263	2.317e-05	Eukaryota;Rhodophyta;Bangiophyceae;Porphyridiales
0	0	263	2.317e-05	Eukaryota;Rhodophyta;Bangiophyceae;Porphyridiales;Porphyridiaceae
95.82	8.442e-06	95.82	8.442e-06	Eukaryota;Rhodophyta;Bangiophyceae;Porphyridiales;Porphyridiaceae;Flintiella
167.1	1.473e-05	167.1	1.473e-05	Eukaryota;Rhodophyta;Bangiophyceae;Porphyridiales;Porphyridiaceae;Dixoniella
0	0	2.72e+04	0.002397	Eukaryota;Rhodophyta;Bangiophyceae;Cyanidiales
38.18	3.363e-06	2.72e+04	0.002397	Eukaryota;Rhodophyta;Bangiophyceae;Cyanidiales;Cyanidiaceae
2.716e+04	0.002392	2.716e+04	0.002392	Eukaryota;Rhodophyta;Bangiophyceae;Cyanidiales;Cyanidiaceae;Galdieria
5.863	5.165e-07	5.863	5.165e-07	Eukaryota;Rhodophyta;Bangiophyceae;Cyanidiales;Cyanidiaceae;Cyanidioschyzon
3.418	3.012e-07	3.418	3.012e-07	Eukaryota;Rhodophyta;Bangiophyceae;Cyanidiales;Cyanidiaceae;Cyanidium
0	0	77.44	6.823e-06	Eukaryota;Rhodophyta;Bangiophyceae;Bangiales
65.44	5.766e-06	77.44	6.823e-06	Eukaryota;Rhodophyta;Bangiophyceae;Bangiales;Bangiaceae
5.741	5.058e-07	5.741	5.058e-07	Eukaryota;Rhodophyta;Bangiophyceae;Bangiales;Bangiaceae;Porphyra
6.258	5.514e-07	6.258	5.514e-07	Eukaryota;Rhodophyta;Bangiophyceae;Bangiales;Bangiaceae;Bangia
117.6	1.036e-05	125.9	1.109e-05	Eukaryota;Rhodophyta;Florideophyceae
0	0	0.3078	2.712e-08	Eukaryota;Rhodophyta;Florideophyceae;Nemaliophycidae
0	0	0.3078	2.712e-08	Eukaryota;Rhodophyta;Florideophyceae;Nemaliophycidae;Palmariales
0	0	0.3078	2.712e-08	Eukaryota;Rhodophyta;Florideophyceae;Nemaliophycidae;Palmariales;Palmariaceae
0.3078	2.712e-08	0.3078	2.712e-08	Eukaryota;Rhodophyta;Florideophyceae;Nemaliophycidae;Palmariales;Palmariaceae;Palmaria
4.107	3.618e-07	5.42	4.775e-07	Eukaryota;Rhodophyta;Florideophyceae;Rhodymeniophycidae
0	0	0.218	1.921e-08	Eukaryota;Rhodophyta;Florideophyceae;Rhodymeniophycidae;Gigartinales
0	0	0.218	1.921e-08	Eukaryota;Rhodophyta;Florideophyceae;Rhodymeniophycidae;Gigartinales;Gigartinaceae
0.218	1.921e-08	0.218	1.921e-08	Eukaryota;Rhodophyta;Florideophyceae;Rhodymeniophycidae;Gigartinales;Gigartinaceae;Chondrus
0	0	1.095	9.646e-08	Eukaryota;Rhodophyta;Florideophyceae;Rhodymeniophycidae;Gracilariales
0	0	1.095	9.646e-08	Eukaryota;Rhodophyta;Florideophyceae;Rhodymeniophycidae;Gracilariales;Gracilariaceae
1.095	9.646e-08	1.095	9.646e-08	Eukaryota;Rhodophyta;Florideophyceae;Rhodymeniophycidae;Gracilariales;Gracilariaceae;Gracilariopsis
0	0	1.543	1.359e-07	Eukaryota;Rhodophyta;Florideophyceae;Corallinophycidae
0	0	1.543	1.359e-07	Eukaryota;Rhodophyta;Florideophyceae;Corallinophycidae;Corallinales
0	0	1.543	1.359e-07	Eukaryota;Rhodophyta;Florideophyceae;Corallinophycidae;Corallinales;Corallinaceae
0	0	1.543	1.359e-07	Eukaryota;Rhodophyta;Florideophyceae;Corallinophycidae;Corallinales;Corallinaceae;Corallinoideae
1.543	1.359e-07	1.543	1.359e-07	Eukaryota;Rhodophyta;Florideophyceae;Corallinophycidae;Corallinales;Corallinaceae;Corallinoideae;Corallina
0	0	1.009	8.887e-08	Eukaryota;Rhodophyta;Florideophyceae;Ahnfeltiophycidae
0	0	1.009	8.887e-08	Eukaryota;Rhodophyta;Florideophyceae;Ahnfeltiophycidae;Ahnfeltiales
0	0	1.009	8.887e-08	Eukaryota;Rhodophyta;Florideophyceae;Ahnfeltiophycidae;Ahnfeltiales;Ahnfeltiaceae
1.009	8.887e-08	1.009	8.887e-08	Eukaryota;Rhodophyta;Florideophyceae;Ahnfeltiophycidae;Ahnfeltiales;Ahnfeltiaceae;Ahnfeltia
0	0	3285	0.0002894	Eukaryota;Rhodophyta;Rhodellophyceae
0	0	3273	0.0002884	Eukaryota;Rhodophyta;Rhodellophyceae;Rhodellales
2992	0.0002636	3273	0.0002884	Eukaryota;Rhodophyta;Rhodellophyceae;Rhodellales;Rhodellaceae
201.4	1.774e-05	201.4	1.774e-05	Eukaryota;Rhodophyta;Rhodellophyceae;Rhodellales;Rhodellaceae;Corynoplastis
79.08	6.968e-06	79.08	6.968e-06	Eukaryota;Rhodophyta;Rhodellophyceae;Rhodellales;Rhodellaceae;Rhodella
0	0	11.79	1.038e-06	Eukaryota;Rhodophyta;Rhodellophyceae;Glaucosphaerales
0	0	11.79	1.038e-06	Eukaryota;Rhodophyta;Rhodellophyceae;Glaucosphaerales;Glaucosphaeraceae
11.79	1.038e-06	11.79	1.038e-06	Eukaryota;Rhodophyta;Rhodellophyceae;Glaucosphaerales;Glaucosphaeraceae;Glaucosphaera
0	0	1.203	1.06e-07	Eukaryota;Rhodophyta;Stylonematophyceae
0	0	1.203	1.06e-07	Eukaryota;Rhodophyta;Stylonematophyceae;Stylonematales
0	0	1.203	1.06e-07	Eukaryota;Rhodophyta;Stylonematophyceae;Stylonematales;Stylonemataceae
1.203	1.06e-07	1.203	1.06e-07	Eukaryota;Rhodophyta;Stylonematophyceae;Stylonematales;Stylonemataceae;Bangiopsis
0	0	46.94	4.136e-06	Eukaryota;Rhodophyta;Compsopogonophyceae
0	0	5.75	5.066e-07	Eukaryota;Rhodophyta;Compsopogonophyceae;Erythropeltidales
0	0	5.75	5.066e-07	Eukaryota;Rhodophyta;Compsopogonophyceae;Erythropeltidales;Erythropeltidaceae
5.75	5.066e-07	5.75	5.066e-07	Eukaryota;Rhodophyta;Compsopogonophyceae;Erythropeltidales;Erythropeltidaceae;Smithora
0	0	41.19	3.629e-06	Eukaryota;Rhodophyta;Compsopogonophyceae;Compsopogonales
0	0	41.19	3.629e-06	Eukaryota;Rhodophyta;Compsopogonophyceae;Compsopogonales;Compsopogonaceae
41.19	3.629e-06	41.19	3.629e-06	Eukaryota;Rhodophyta;Compsopogonophyceae;Compsopogonales;Compsopogonaceae;Compsopogonopsis
83.27	7.336e-06	1462	0.0001288	Eukaryota;Cryptophyceae
0	0	11.41	1.005e-06	Eukaryota;Cryptophyceae;Pyrenomonadales
0	0	8.521	7.507e-07	Eukaryota;Cryptophyceae;Pyrenomonadales;Geminigeraceae
8.521	7.507e-07	8.521	7.507e-07	Eukaryota;Cryptophyceae;Pyrenomonadales;Geminigeraceae;Guillardia
0	0	2.892	2.548e-07	Eukaryota;Cryptophyceae;Pyrenomonadales;Pyrenomonadaceae
2.892	2.548e-07	2.892	2.548e-07	Eukaryota;Cryptophyceae;Pyrenomonadales;Pyrenomonadaceae;Rhodomonas
0	0	10.6	9.338e-07	Eukaryota;Cryptophyceae;Cryptomonadales
0	0	4.106	3.618e-07	Eukaryota;Cryptophyceae;Cryptomonadales;Hemiselmidaceae
4.106	3.618e-07	4.106	3.618e-07	Eukaryota;Cryptophyceae;Cryptomonadales;Hemiselmidaceae;Hemiselmis
0	0	6.493	5.721e-07	Eukaryota;Cryptophyceae;Cryptomonadales;Cryptomonadaceae
6.493	5.721e-07	6.493	5.721e-07	Eukaryota;Cryptophyceae;Cryptomonadales;Cryptomonadaceae;Cryptomonas
0	0	18.03	1.589e-06	Eukaryota;Cryptophyceae;Kathablepharidacea
0.7684	6.77e-08	0.7684	6.77e-08	Eukaryota;Cryptophyceae;Kathablepharidacea;Roombia
0	0	17.27	1.521e-06	Eukaryota;Cryptophyceae;Kathablepharidacea;Katablepharidaceae
16.34	1.44e-06	16.34	1.44e-06	Eukaryota;Cryptophyceae;Kathablepharidacea;Katablepharidaceae;Hatena
0.4367	3.847e-08	0.4367	3.847e-08	Eukaryota;Cryptophyceae;Kathablepharidacea;Katablepharidaceae;Katablepharis
0.4871	4.292e-08	0.4871	4.292e-08	Eukaryota;Cryptophyceae;Kathablepharidacea;Katablepharidaceae;Leucocryptos
0	0	1337	0.0001178	Eukaryota;Cryptophyceae;Cyathomonadacea
0	0	1337	0.0001178	Eukaryota;Cryptophyceae;Cyathomonadacea;Goniomonadaceae
1289	0.0001136	1337	0.0001178	Eukaryota;Cryptophyceae;Cyathomonadacea;Goniomonadaceae;Goniomonas
48.3	4.256e-06	48.3	4.256e-06	Eukaryota;Cryptophyceae;Cyathomonadacea;Goniomonadaceae;Goniomonas;unclassified Goniomonas
0.9562	8.424e-08	0.9562	8.424e-08	Eukaryota;Cryptophyceae;environmental samples
1011	8.906e-05	3576	0.000315	Eukaryota;Choanoflagellata
0	0	2042	0.0001799	Eukaryota;Choanoflagellata;Craspedida
1048	9.231e-05	2042	0.0001799	Eukaryota;Choanoflagellata;Craspedida;Salpingoecidae
34.18	3.011e-06	34.18	3.011e-06	Eukaryota;Choanoflagellata;Craspedida;Salpingoecidae;Hartaetosiga
960.3	8.46e-05	960.3	8.46e-05	Eukaryota;Choanoflagellata;Craspedida;Salpingoecidae;Monosiga
0	0	522.7	4.605e-05	Eukaryota;Choanoflagellata;Acanthoecida
0	0	522.7	4.605e-05	Eukaryota;Choanoflagellata;Acanthoecida;Stephanoecidae
522.7	4.605e-05	522.7	4.605e-05	Eukaryota;Choanoflagellata;Acanthoecida;Stephanoecidae;Acanthocorbis
28.27	2.491e-06	1.941e+05	0.0171	Eukaryota;Viridiplantae
97.27	8.57e-06	180	1.586e-05	Eukaryota;Viridiplantae;Streptophyta
0	0	20.01	1.763e-06	Eukaryota;Viridiplantae;Streptophyta;Zygnemophyceae
1.528	1.346e-07	20.01	1.763e-06	Eukaryota;Viridiplantae;Streptophyta;Zygnemophyceae;Zygnematophycidae
11.86	1.045e-06	18.48	1.628e-06	Eukaryota;Viridiplantae;Streptophyta;Zygnemophyceae;Zygnematophycidae;Desmidiales
0	0	6.175	5.44e-07	Eukaryota;Viridiplantae;Streptophyta;Zygnemophyceae;Zygnematophycidae;Desmidiales;Closteriaceae
0	0	6.175	5.44e-07	Eukaryota;Viridiplantae;Streptophyta;Zygnemophyceae;Zygnematophycidae;Desmidiales;Closteriaceae;Closterium
6.175	5.44e-07	6.175	5.44e-07	Eukaryota;Viridiplantae;Streptophyta;Zygnemophyceae;Zygnematophycidae;Desmidiales;Closteriaceae;Closterium;unclassified Closterium
0	0	0.4448	3.919e-08	Eukaryota;Viridiplantae;Streptophyta;Zygnemophyceae;Zygnematophycidae;Desmidiales;Desmidiaceae
0.4448	3.919e-08	0.4448	3.919e-08	Eukaryota;Viridiplantae;Streptophyta;Zygnemophyceae;Zygnematophycidae;Desmidiales;Desmidiaceae;Desmidium
6.497	5.724e-07	53.35	4.7e-06	Eukaryota;Viridiplantae;Streptophyta;Embryophyta
9.464	8.338e-07	46.24	4.074e-06	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta
9.153	8.064e-07	32.56	2.869e-06	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta
16.43	1.447e-06	21.39	1.885e-06	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida
0	0	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons
0	0	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons;Gunneridae
0	0	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons;Gunneridae;Pentapetalae
0	0	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons;Gunneridae;Pentapetalae;rosids
0	0	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons;Gunneridae;Pentapetalae;rosids;malvids
0	0	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons;Gunneridae;Pentapetalae;rosids;malvids;Brassicales
0	0	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons;Gunneridae;Pentapetalae;rosids;malvids;Brassicales;Brassicaceae
0	0	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons;Gunneridae;Pentapetalae;rosids;malvids;Brassicales;Brassicaceae;Camelineae
1.204	1.061e-07	1.204	1.061e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;eudicotyledons;Gunneridae;Pentapetalae;rosids;malvids;Brassicales;Brassicaceae;Camelineae;Arabidopsis
0	0	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida
0	0	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida;Poales
0	0	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida;Poales;Poaceae
0	0	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida;Poales;Poaceae;BOP clade
0	0	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida;Poales;Poaceae;BOP clade;Pooideae
0	0	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida;Poales;Poaceae;BOP clade;Pooideae;Triticodae
0	0	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida;Poales;Poaceae;BOP clade;Pooideae;Triticodae;Triticeae
0	0	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida;Poales;Poaceae;BOP clade;Pooideae;Triticodae;Triticeae;Triticinae
3.762	3.314e-07	3.762	3.314e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Magnoliopsida;Liliopsida;Poales;Poaceae;BOP clade;Pooideae;Triticodae;Triticeae;Triticinae;Triticum
0	0	2.013	1.774e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Pinopsida
0	0	2.013	1.774e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Pinopsida;Pinidae
0	0	2.013	1.774e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Pinopsida;Pinidae;Conifers I
0	0	2.013	1.774e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Pinopsida;Pinidae;Conifers I;Pinales
0	0	2.013	1.774e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Pinopsida;Pinidae;Conifers I;Pinales;Pinaceae
2.013	1.774e-07	2.013	1.774e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Spermatophyta;Pinopsida;Pinidae;Conifers I;Pinales;Pinaceae;Abies
0	0	3.407	3.001e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Lycopodiopsida
0	0	3.407	3.001e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Lycopodiopsida;Lycopodiales
0	0	3.407	3.001e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Lycopodiopsida;Lycopodiales;Lycopodiaceae
0	0	3.407	3.001e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Lycopodiopsida;Lycopodiales;Lycopodiaceae;Huperzioideae
3.407	3.001e-07	3.407	3.001e-07	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Lycopodiopsida;Lycopodiales;Lycopodiaceae;Huperzioideae;Phlegmariurus
0	0	0.811	7.146e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Polypodiopsida
0	0	0.811	7.146e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Polypodiopsida;Polypodiidae
0	0	0.811	7.146e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Polypodiopsida;Polypodiidae;Polypodiales
0	0	0.811	7.146e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Polypodiopsida;Polypodiidae;Polypodiales;Dennstaedtiineae
0	0	0.811	7.146e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Polypodiopsida;Polypodiidae;Polypodiales;Dennstaedtiineae;Dennstaedtiaceae
0.811	7.146e-08	0.811	7.146e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Tracheophyta;Polypodiopsida;Polypodiidae;Polypodiales;Dennstaedtiineae;Dennstaedtiaceae;Pteridium
0	0	0.6103	5.377e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Marchantiophyta
0	0	0.6103	5.377e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Marchantiophyta;Marchantiopsida
0	0	0.6103	5.377e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Marchantiophyta;Marchantiopsida;Marchantiidae
0	0	0.6103	5.377e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Marchantiophyta;Marchantiopsida;Marchantiidae;Marchantiales
0	0	0.6103	5.377e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Marchantiophyta;Marchantiopsida;Marchantiidae;Marchantiales;Marchantiaceae
0.6103	5.377e-08	0.6103	5.377e-08	Eukaryota;Viridiplantae;Streptophyta;Embryophyta;Marchantiophyta;Marchantiopsida;Marchantiidae;Marchantiales;Marchantiaceae;Marchantia
0	0	0.07049	6.21e-09	Eukaryota;Viridiplantae;Streptophyta;Klebsormidiophyceae
0	0	0.07049	6.21e-09	Eukaryota;Viridiplantae;Streptophyta;Klebsormidiophyceae;Klebsormidiales
0	0	0.07049	6.21e-09	Eukaryota;Viridiplantae;Streptophyta;Klebsormidiophyceae;Klebsormidiales;Klebsormidiaceae
0.07049	6.21e-09	0.07049	6.21e-09	Eukaryota;Viridiplantae;Streptophyta;Klebsormidiophyceae;Klebsormidiales;Klebsormidiaceae;Klebsormidium
0	0	9.265	8.163e-07	Eukaryota;Viridiplantae;Streptophyta;Charophyceae
0	0	9.265	8.163e-07	Eukaryota;Viridiplantae;Streptophyta;Charophyceae;Charales
0	0	9.265	8.163e-07	Eukaryota;Viridiplantae;Streptophyta;Charophyceae;Charales;Characeae
9.265	8.163e-07	9.265	8.163e-07	Eukaryota;Viridiplantae;Streptophyta;Charophyceae;Charales;Characeae;Chara
0	0	0.005584	4.919e-10	Eukaryota;Viridiplantae;Streptophyta;Mesostigmatophyceae
0	0	0.005584	4.919e-10	Eukaryota;Viridiplantae;Streptophyta;Mesostigmatophyceae;Mesostigmatales
0	0	0.005584	4.919e-10	Eukaryota;Viridiplantae;Streptophyta;Mesostigmatophyceae;Mesostigmatales;Mesostigmataceae
0.005584	4.919e-10	0.005584	4.919e-10	Eukaryota;Viridiplantae;Streptophyta;Mesostigmatophyceae;Mesostigmatales;Mesostigmataceae;Mesostigma
0	0	0.01932	1.702e-09	Eukaryota;Viridiplantae;Streptophyta;Coleochaetophyceae
0	0	0.01932	1.702e-09	Eukaryota;Viridiplantae;Streptophyta;Coleochaetophyceae;Coleochaetales
0	0	0.009161	8.071e-10	Eukaryota;Viridiplantae;Streptophyta;Coleochaetophyceae;Coleochaetales;Chaetosphaeridiaceae
0.009161	8.071e-10	0.009161	8.071e-10	Eukaryota;Viridiplantae;Streptophyta;Coleochaetophyceae;Coleochaetales;Chaetosphaeridiaceae;Chaetosphaeridium
0	0	0.01016	8.951e-10	Eukaryota;Viridiplantae;Streptophyta;Coleochaetophyceae;Coleochaetales;Coleochaetaceae
0.01016	8.951e-10	0.01016	8.951e-10	Eukaryota;Viridiplantae;Streptophyta;Coleochaetophyceae;Coleochaetales;Coleochaetaceae;Coleochaete
1.121e+05	0.009874	1.939e+05	0.01708	Eukaryota;Viridiplantae;Chlorophyta
0	0	7.399e+04	0.006518	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes
0	0	6.627e+04	0.005838	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Trebouxiophyceae
0	0	6.627e+04	0.005838	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Trebouxiophyceae;Chlorellales
0	0	6.627e+04	0.005838	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Trebouxiophyceae;Chlorellales;Chlorellaceae
0	0	6.627e+04	0.005838	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Trebouxiophyceae;Chlorellales;Chlorellaceae;Chlorella clade
6.627e+04	0.005838	6.627e+04	0.005838	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Trebouxiophyceae;Chlorellales;Chlorellaceae;Chlorella clade;Chlorella
0	0	7719	0.00068	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Chlorophyceae
0	0	7719	0.00068	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Chlorophyceae;CS clade
0	0	7719	0.00068	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Chlorophyceae;CS clade;Chlamydomonadales
0	0	7719	0.00068	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Chlorophyceae;CS clade;Chlamydomonadales;Chlamydomonadaceae
7719	0.00068	7719	0.00068	Eukaryota;Viridiplantae;Chlorophyta;core chlorophytes;Chlorophyceae;CS clade;Chlamydomonadales;Chlamydomonadaceae;Chlamydomonas
0	0	7797	0.0006869	Eukaryota;Viridiplantae;Chlorophyta;Ulvophyceae
0	0	7797	0.0006869	Eukaryota;Viridiplantae;Chlorophyta;Ulvophyceae;OUU clade
0	0	7797	0.0006869	Eukaryota;Viridiplantae;Chlorophyta;Ulvophyceae;OUU clade;Ulvales
0	0	7797	0.0006869	Eukaryota;Viridiplantae;Chlorophyta;Ulvophyceae;OUU clade;Ulvales;Ulvaceae
7797	0.0006869	7797	0.0006869	Eukaryota;Viridiplantae;Chlorophyta;Ulvophyceae;OUU clade;Ulvales;Ulvaceae;Ulva
5.445	4.798e-07	15.37	1.354e-06	Eukaryota;Viridiplantae;Chlorophyta;Mamiellophyceae
0	0	6.108	5.381e-07	Eukaryota;Viridiplantae;Chlorophyta;Mamiellophyceae;Mamiellales
0	0	6.108	5.381e-07	Eukaryota;Viridiplantae;Chlorophyta;Mamiellophyceae;Mamiellales;Mamiellaceae
0	0	6.108	5.381e-07	Eukaryota;Viridiplantae;Chlorophyta;Mamiellophyceae;Mamiellales;Mamiellaceae;Mamiella
6.108	5.381e-07	6.108	5.381e-07	Eukaryota;Viridiplantae;Chlorophyta;Mamiellophyceae;Mamiellales;Mamiellaceae;Mamiella;unclassified Mamiella
0	0	3.818	3.364e-07	Eukaryota;Viridiplantae;Chlorophyta;Mamiellophyceae;Dolichomastigales
0	0	3.818	3.364e-07	Eukaryota;Viridiplantae;Chlorophyta;Mamiellophyceae;Dolichomastigales;Dolichomastigaceae
3.818	3.364e-07	3.818	3.364e-07	Eukaryota;Viridiplantae;Chlorophyta;Mamiellophyceae;Dolichomastigales;Dolichomastigaceae;Dolichomastix
0	0	0.03667	3.231e-09	Eukaryota;Viridiplantae;Chlorophyta;Picocystophyceae
0	0	0.03667	3.231e-09	Eukaryota;Viridiplantae;Chlorophyta;Picocystophyceae;Picocystales
0	0	0.03667	3.231e-09	Eukaryota;Viridiplantae;Chlorophyta;Picocystophyceae;Picocystales;Picocystaceae
0.03667	3.231e-09	0.03667	3.231e-09	Eukaryota;Viridiplantae;Chlorophyta;Picocystophyceae;Picocystales;Picocystaceae;Picocystis
0	0	0.9173	8.082e-08	Eukaryota;Viridiplantae;Chlorophyta;Pyramimonadophyceae
0	0	0.9173	8.082e-08	Eukaryota;Viridiplantae;Chlorophyta;Pyramimonadophyceae;Pyramimonadales
0	0	0.9173	8.082e-08	Eukaryota;Viridiplantae;Chlorophyta;Pyramimonadophyceae;Pyramimonadales;Pyramimonadaceae
0.9173	8.082e-08	0.9173	8.082e-08	Eukaryota;Viridiplantae;Chlorophyta;Pyramimonadophyceae;Pyramimonadales;Pyramimonadaceae;Pterosperma
0	0	3.153	2.778e-07	Eukaryota;Viridiplantae;Chlorophyta;Palmophyllophyceae
0	0	3.153	2.778e-07	Eukaryota;Viridiplantae;Chlorophyta;Palmophyllophyceae;Prasinococcales
0	0	3.153	2.778e-07	Eukaryota;Viridiplantae;Chlorophyta;Palmophyllophyceae;Prasinococcales;Prasinococcaceae
0	0	3.153	2.778e-07	Eukaryota;Viridiplantae;Chlorophyta;Palmophyllophyceae;Prasinococcales;Prasinococcaceae;Prasinococcus
3.153	2.778e-07	3.153	2.778e-07	Eukaryota;Viridiplantae;Chlorophyta;Palmophyllophyceae;Prasinococcales;Prasinococcaceae;Prasinococcus;unclassified Prasinococcus
0	0	0.7218	6.36e-08	Eukaryota;Viridiplantae;Chlorophyta;Pycnococcaceae
0.7218	6.36e-08	0.7218	6.36e-08	Eukaryota;Viridiplantae;Chlorophyta;Pycnococcaceae;Pycnococcus
0	0	0.07685	6.771e-09	Eukaryota;Viridiplantae;Chlorophyta;Nephroselmidophyceae
0	0	0.07685	6.771e-09	Eukaryota;Viridiplantae;Chlorophyta;Nephroselmidophyceae;Nephroselmidales
0	0	0.07685	6.771e-09	Eukaryota;Viridiplantae;Chlorophyta;Nephroselmidophyceae;Nephroselmidales;Nephroselmidaceae
0.07685	6.771e-09	0.07685	6.771e-09	Eukaryota;Viridiplantae;Chlorophyta;Nephroselmidophyceae;Nephroselmidales;Nephroselmidaceae;Nephroselmis
0	0	0.6417	5.653e-08	Eukaryota;Viridiplantae;Prasinodermophyta
0	0	0.6417	5.653e-08	Eukaryota;Viridiplantae;Prasinodermophyta;Prasinodermophyceae
0	0	0.6417	5.653e-08	Eukaryota;Viridiplantae;Prasinodermophyta;Prasinodermophyceae;Prasinodermales
0	0	0.6417	5.653e-08	Eukaryota;Viridiplantae;Prasinodermophyta;Prasinodermophyceae;Prasinodermales;Prasinodermaceae
0.6417	5.653e-08	0.6417	5.653e-08	Eukaryota;Viridiplantae;Prasinodermophyta;Prasinodermophyceae;Prasinodermales;Prasinodermaceae;Prasinoderma
0	0	1164	0.0001025	Eukaryota;Apusozoa
126.4	1.114e-05	1164	0.0001025	Eukaryota;Apusozoa;Apusomonadidae
900.8	7.937e-05	970.2	8.547e-05	Eukaryota;Apusozoa;Apusomonadidae;Amastigomonas
69.32	6.107e-06	69.32	6.107e-06	Eukaryota;Apusozoa;Apusomonadidae;Amastigomonas;unclassified Amastigomonas
67.24	5.924e-06	67.24	5.924e-06	Eukaryota;Apusozoa;Apusomonadidae;Apusomonas
1.179	1.039e-07	38.65	3.405e-06	Eukaryota;Breviatea
37.47	3.301e-06	37.47	3.301e-06	Eukaryota;Breviatea;Breviata
0	0	120.9	1.066e-05	Eukaryota;Filasterea
58.37	5.142e-06	58.37	5.142e-06	Eukaryota;Filasterea;Capsaspora
62.57	5.513e-06	62.57	5.513e-06	Eukaryota;Filasterea;Ministeria
447.6	3.943e-05	6022	0.0005305	Eukaryota;Ichthyosporea
649.8	5.725e-05	1493	0.0001315	Eukaryota;Ichthyosporea;Dermocystida
716.3	6.31e-05	716.3	6.31e-05	Eukaryota;Ichthyosporea;Dermocystida;Sphaerothecum
127	1.119e-05	127	1.119e-05	Eukaryota;Ichthyosporea;Dermocystida;Rhinosporidium
1123	9.892e-05	4081	0.0003595	Eukaryota;Ichthyosporea;Ichthyophonida
0	0	1202	0.0001059	Eukaryota;Ichthyosporea;Ichthyophonida;Ichthyophonidae
1202	0.0001059	1202	0.0001059	Eukaryota;Ichthyosporea;Ichthyophonida;Ichthyophonidae;Ichthyophonus
1756	0.0001548	1756	0.0001548	Eukaryota;Ichthyosporea;Ichthyophonida;Sphaeroforma
0	0	2.241	1.975e-07	Eukaryota;Ancyromonadida
0	0	1.655	1.458e-07	Eukaryota;Ancyromonadida;Planomonadidae
1.655	1.458e-07	1.655	1.458e-07	Eukaryota;Ancyromonadida;Planomonadidae;Planomonas
0	0	0.5862	5.164e-08	Eukaryota;Ancyromonadida;Ancyromonadidae
0.5862	5.164e-08	0.5862	5.164e-08	Eukaryota;Ancyromonadida;Ancyromonadidae;Ancyromonas
380.9	3.356e-05	380.9	3.356e-05	Eukaryota;Corallochytrium
0	0	0.01155	1.018e-09	Eukaryota;Rhizaria
0	0	0.01155	1.018e-09	Eukaryota;Rhizaria;Cercozoa
0	0	0.01155	1.018e-09	Eukaryota;Rhizaria;Cercozoa;Plasmodiophorida
0	0	0.01155	1.018e-09	Eukaryota;Rhizaria;Cercozoa;Plasmodiophorida;Plasmodiophoridae
0.01155	1.018e-09	0.01155	1.018e-09	Eukaryota;Rhizaria;Cercozoa;Plasmodiophorida;Plasmodiophoridae;Plasmodiophora


==> svg/genbank/taxonomy.txt <==
AF372745_clone_BOLA187_Breviatea	Eukaryota; environmental samples
EU567290_clone_DB270319_NC12b	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AB231617_Katablepharis_japonica	Eukaryota; Cryptophyceae; Kathablepharidacea; Katablepharidaceae; Katablepharis
AJ457813_Gromia_oviformis_Antarctica	Eukaryota; Sar; Rhizaria; Endomyxa; Gromiidae; Gromia
DQ222878_clone_RA00121938_picobiliphyte	Eukaryota; environmental samples
AB505487_clone_RM1SGM30_Apusomonadida	Eukaryota; environmental samples
AY266473_Blastocystis_geocheloni	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Opalinata; Blastocystidae; Blastocystis
AJ561114_Pirsonia_diadema	Eukaryota; Sar; Stramenopiles; Pirsoniales; Pirsonia
DQ244000_clone_PCC04AU2004_NC12b	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
U37108_Proteromonas_lacertae	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Opalinata; Proteromonadidae; Proteromonas
AF203400_Prasinococcus_sp_CCMP1194	Eukaryota; Viridiplantae; Chlorophyta; Palmophyllophyceae; Prasinococcales; Prasinococcaceae; Prasinococcus; unclassified Prasinococcus
AB089284_Cryptosporidium_muris	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Coccidia; Eucoccidiorida; Eimeriorina; Cryptosporidiidae; Cryptosporidium
AF174370_Massisteria_marina	Eukaryota; Sar; Rhizaria; Cercozoa; Granofilosea; Massisteriidae; Massisteria
AJ514866_Limnofila_borokensis	Eukaryota; Sar; Rhizaria; Cercozoa; Gymnophrys
AJ010592_Nm_Guillardia_theta	Eukaryota; Cryptophyceae; Pyrenomonadales; Geminigeraceae; Guillardia
DQ190241_Hartmannella_abertawensis_CCAP15349	Eukaryota; Amoebozoa; Tubulinea; Elardia; Euamoebida; Hartmannellidae; Nolandella
DQ366277_Octomitus_intestinalis	Eukaryota; Metamonada; Diplomonadida; Hexamitidae; Giardiinae; Octomitus
KibAr_NRRA_isolate_Cumbria_BrMa	Eukaryota; Metamonada; Diplomonadida; Hexamitidae; Giardiinae; Octomitus
AB017129_Mamiella_sp_Shizugawa	Eukaryota; Viridiplantae; Chlorophyta; Mamiellophyceae; Mamiellales; Mamiellaceae; Mamiella; unclassified Mamiella
Z14140_Chondrus_crispus	Eukaryota; Rhodophyta; Florideophyceae; Rhodymeniophycidae; Gigartinales; Gigartinaceae; Chondrus
AB505579_clone_RM2SGM71_Breviatea	Eukaryota; environmental samples
EU567262_clone_DB270305_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
X56165_Tetrahymena_thermophila	Eukaryota; Sar; Alveolata; Ciliophora; Intramacronucleata; Oligohymenophorea; Hymenostomatida; Tetrahymenina; Tetrahymenidae; Tetrahymena
AF293897_Acramoeba_dendroida	Eukaryota; Amoebozoa; Tubulinea; Elardia; Leptomyxida; Gephyramoeba; unclassified Gephyramoeba
AY305009_Clathrulina_elegans	Eukaryota; Sar; Rhizaria; Cercozoa; Granofilosea; Clathrulinidae; Clathrulina
JF730776_clone_Ch8A2mE7_NC10_type2	Eukaryota; environmental samples
FJ518816_Minchinia_mercenariae	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Minchinia
AY294146_Glaeseria_mira	Eukaryota; Amoebozoa; Tubulinea; Elardia; Euamoebida; Hartmannellidae; Glaeseria
U19538_Haplosporidium_nelsoni	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Haplosporidium
AB505552_clone_RM2SGM44_Apusomonadida	Eukaryota; environmental samples
EU567266_clone_lb10_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AJ130850_clone_LKM15	Eukaryota; environmental samples
AF106056_Diacronema_vlkianum	Eukaryota; Haptista; Haptophyta; Pavlovales; Pavlovaceae; Diacronema
X80344_Hyphochytrium_catenoides	Eukaryota; Sar; Stramenopiles; Hyphochytriomycetes; Hyphochytriaceae; Hyphochytrium
AY550243_Amanita_bisporigera	Eukaryota; Fungi; Dikarya; Basidiomycota; Agaricomycotina; Agaricomycetes; Agaricomycetidae; Agaricales; Amanitaceae; Amanita
AJ564770_clone_BL01062525_Telonemia	Eukaryota; environmental samples
EF219013_clone_18BR2	Eukaryota; environmental samples
AY117417_Reclinomonas_americana_ATCC50283	Eukaryota; Discoba; Jakobida; Histionina; Histionidae; Reclinomonas
AB092925_Dynenympha_parva	Eukaryota; Metamonada; Preaxostyla; Oxymonadida; Pyrsonymphidae; Dinenympha
X75521_Marchantia_polymorpha	Eukaryota; Viridiplantae; Streptophyta; Embryophyta; Marchantiophyta; Marchantiopsida; Marchantiidae; Marchantiales; Marchantiaceae; Marchantia
AF277013_Furculomyces_boomerangus	Eukaryota; Fungi; Fungi incertae sedis; Zoopagomycota; Kickxellomycotina; Harpellomycetes; Harpellales; Harpellaceae; Furculomyces
AJ246269_Prymnesium_parvum	Eukaryota; Haptista; Haptophyta; Prymnesiophyceae; Prymnesiales; Prymnesiaceae; Prymnesium
Z27393_Neolectomyces_vitellina	Eukaryota; Fungi; Dikarya; Ascomycota; Taphrinomycotina; Neolectales; Neolectaceae; Neolecta
EU287801_clone_OLI011_75m_2_5_Polycystinea	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; environmental samples
AY188885_Streblomastix_strix	Eukaryota; Metamonada; Preaxostyla; Oxymonadida; Streblomastigidae; Streblomastix
AY749614_Sphaerastrum_fockii	Eukaryota; Haptista; Centroplasthelida; Pterocystida; Pterista; Heterophryidae; Sphaerastrum
AF099101_Vannella_anglica_CCAP15898	Eukaryota; Amoebozoa; Discosea; Flabellinia; Vannellidae; Vannella
L26187_Dixoniella_grisea	Eukaryota; Rhodophyta; Bangiophyceae; Porphyridiales; Porphyridiaceae; Dixoniella
EU567291_clone_DB230533_NC12a	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AY620292_clone_4_1_6_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
M97573_Lampetra_aepyptera	Eukaryota; Metazoa; Chordata; Craniata; Vertebrata; Cyclostomata; Hyperoartia; Petromyzontiformes; Petromyzontidae; Lampetra
X03772_Paramecium_tetraurelia	Eukaryota; Sar; Alveolata; Ciliophora; Intramacronucleata; Oligohymenophorea; Peniculida; Parameciidae; Paramecium
AY294144_Stenamoeba_stenopodia	Eukaryota; Amoebozoa; Discosea; Longamoebia; Thecamoebida; Stenamoeba
AB526843_Plasmodiophora_brassicae_NGY	Eukaryota; Rhizaria; Cercozoa; Plasmodiophorida; Plasmodiophoridae; Plasmodiophora
AY032607_Eurychasma_dicksonii	Eukaryota; Sar; Stramenopiles; Oomycota; Myzocytiopsidales; Eurychasmataceae; Eurychasma
M32705_Achlya_bisexualis	Eukaryota; Sar; Stramenopiles; Oomycota; Saprolegniales; Saprolegniaceae; Achlya
AF123596_Bolidomonas_mediterranea	Eukaryota; Sar; Stramenopiles; Ochrophyta; Bolidophyceae; Parmales; Triparmaceae; Bolidomonas
GU827589_Carped_like_PCE	Eukaryota; Metamonada; Carpediemonas-like organisms; Carpediemonas; unclassified Carpediemonas
X54866_Schizosaccharomyces_pombe	Eukaryota; Fungi; Dikarya; Ascomycota; Taphrinomycotina; Schizosaccharomycetes; Schizosaccharomycetales; Schizosaccharomycetaceae; Schizosaccharomyces
X13688_Chlorella_vulgaris	Eukaryota; Viridiplantae; Chlorophyta; core chlorophytes; Trebouxiophyceae; Chlorellales; Chlorellaceae; Chlorella clade; Chlorella
AY050179_Thecamonas_sp_CCAP_contaminant	Eukaryota; Apusozoa; Apusomonadidae; Amastigomonas; unclassified Amastigomonas
L26184_Corallina_officinalis	Eukaryota; Rhodophyta; Florideophyceae; Corallinophycidae; Corallinales; Corallinaceae; Corallinoideae; Corallina
AJ428117_Desmidium_grevillii	Eukaryota; Viridiplantae; Streptophyta; Zygnemophyceae; Zygnematophycidae; Desmidiales; Desmidiaceae; Desmidium
AB013017_Ciona_intestinalis	Eukaryota; Metazoa; Chordata; Tunicata; Ascidiacea; Phlebobranchia; Cionidae; Ciona
AB092942_Pyrsonympha_grandis	Eukaryota; Metamonada; Preaxostyla; Oxymonadida; Pyrsonymphidae; Pyrsonympha
AF087125_Compsopogonopsis_leptoclados	Eukaryota; Rhodophyta; Compsopogonophyceae; Compsopogonales; Compsopogonaceae; Compsopogonopsis
AF244905_Trimastix_marina	Eukaryota; Metamonada; Preaxostyla; Trimastigidae; Trimastix
AY620362_clone_0745_NC9	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
GU827592_Carpediemonas_like_CL	Eukaryota; Metamonada; Carpediemonas-like organisms; Ergobibamus
AY965870_Andalucia_godoyi_28	Eukaryota; Discoba; Jakobida; Andalucina; Andaluciidae; Andalucia
AF357145_Stentor_coeruleus	Eukaryota; Sar; Alveolata; Ciliophora; Postciliodesmatophora; Heterotrichea; Heterotrichida; Stentoridae; Stentor
DQ219484_Haplosporidium_montforti	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Haplosporidium
M13435_Acanthamoeba_castellanii	Eukaryota; Amoebozoa; Discosea; Longamoebia; Centramoebida; Acanthamoebidae; Acanthamoeba
AJ402327_EnvClone_OLI11001	Eukaryota; environmental samples
Z75578_Saccharomyces_cerevisiae	Eukaryota; Fungi; Dikarya; Ascomycota; Saccharomycotina; Saccharomycetes; Saccharomycetales; Saccharomycetaceae; Saccharomyces
AJ250109_Mesostigma_viride	Eukaryota; Viridiplantae; Streptophyta; Mesostigmatophyceae; Mesostigmatales; Mesostigmataceae; Mesostigma
M87328_Nannochloropsis_salina	Eukaryota; Sar; Stramenopiles; Ochrophyta; Eustigmatophyceae; Eustigmatales; Monodopsidaceae; Microchloropsis
AY347309_Cochlodinium_polykrikoides	Eukaryota; Sar; Alveolata; Dinophyceae; Gymnodiniales; Gymnodiniaceae; Margalefidinium
AY576544_Protoopalina_intestinalis	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Opalinata; Opalinidae; Protoopalina
AY965863_Variosea_sp_AND16	Eukaryota
AY179990_clone_CCA32_unknown	Eukaryota; Sar; Alveolata; Dinophyceae; environmental samples
AF530543_clone_AT468_unknown	Eukaryota; environmental samples
DQ525691_Saccinobaculus_sp_E02	Eukaryota; Metamonada; Preaxostyla; Oxymonadida; Saccinobaculidae; Saccinobaculus; unclassified Saccinobaculus
AY334569_Mattesia_sp_SV2003	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Gregarinasina; Neogregarinorida; Lipotrophidae; Mattesia; unclassified Mattesia
AY620254_Metromonas_simplex	Eukaryota; Sar; Rhizaria; Imbricatea; Metromonadea; Metromonas
AF342749_Flintiella_sanguinaria	Eukaryota; Rhodophyta; Bangiophyceae; Porphyridiales; Porphyridiaceae; Flintiella
AY117416_Carpediemonas_membranifera	Eukaryota; Metamonada; Carpediemonas-like organisms; Carpediemonas
HQ651779_Eucyrtidium_calvertense_129	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; Nassellaria; Theoperidae; Eucyrtidium
DQ174731_Chromera_velia_CMS22	Eukaryota; Sar; Alveolata; Colpodellida; Chromeraceae; Chromera
X81901_Gloeochaete_wittrockiana	Eukaryota; Glaucocystophyceae; Gloeochaetales; Gloeochaetaceae; Gloeochaete
AY268038_Micronuclearia_podoventralis	Eukaryota; CRuMs; Rigifilida; Micronuclearia
FJ537313_clone_Biosope_T33_044_Taxopodida	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; environmental samples
EU484394_Auranticordis_quadriverberis_2	Eukaryota; Sar; Rhizaria; Cercozoa; Auranticordis
FJ544419_Ceratiomyxella_tahitiensis_HI0493l1	Eukaryota; Amoebozoa; Evosea; Variosea; Fractovitellida; Schizoplasmodiidae; Ceratiomyxella
L26205_Gracilaria_gracilis	Eukaryota; Rhodophyta; Florideophyceae; Rhodymeniophycidae; Gracilariales; Gracilariaceae; Gracilariopsis
D12531_Taphrina_wiesneri	Eukaryota; Fungi; Dikarya; Ascomycota; Taphrinomycotina; Taphrinomycetes; Taphrinales; Taphrinaceae; Taphrina
AF294679_Mertensia_ovum	Eukaryota; Metazoa; Chordata; Craniata; Vertebrata; Euteleostomi; Archelosauria; Archosauria; Dinosauria; Saurischia; Theropoda; Coelurosauria; Aves; Neognathae; Bucerotiformes; Bucerotidae; Tockus
EU162630_EnvClone_PAC08SP2005	Eukaryota; Sar; Alveolata; environmental samples
NVam1_NRRA_isolate_North_Carolina_Br	Eukaryota; Sar; Alveolata; environmental samples
AB275064_clone_DSGM64	Eukaryota; environmental samples
AB505488_clone_RM1SGM31_Apusomonadida	Eukaryota; environmental samples
AF080096_Amyloodinium_ocellatum	Eukaryota; Sar; Alveolata; Dinophyceae; Thoracosphaerales; Thoracosphaeraceae; Amyloodinium
AJ311672_Crocodylus_niloticus	Eukaryota; Metazoa; Chordata; Craniata; Vertebrata; Euteleostomi; Archelosauria; Archosauria; Crocodylia; Longirostres; Crocodylidae; Crocodylus
AF168624_Rhodella_violacea	Eukaryota; Rhodophyta; Rhodellophyceae; Rhodellales; Rhodellaceae; Rhodella
AY266295_Collozoum_inerme	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; Collodaria; Sphaerozoidae; Collozoum
FJ537336_clone_Biosope_T58_080_Haptophyta	Eukaryota; Haptista; Haptophyta; environmental samples
EU567292_Filoreta_turcica	Eukaryota; Sar; Rhizaria; Endomyxa; Filoreta
AF168627_Bangiopsis_subsimplex	Eukaryota; Rhodophyta; Stylonematophyceae; Stylonematales; Stylonemataceae; Bangiopsis
X81964_Huperzia_phlegmaria	Eukaryota; Viridiplantae; Streptophyta; Embryophyta; Tracheophyta; Lycopodiopsida; Lycopodiales; Lycopodiaceae; Huperzioideae; Phlegmariurus
FJ459761_Stylocephalus_giganteus	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Gregarinasina; Eugregarinorida; Stylocephalidae; Stylocephalus
AY449715_Pplat_Xparasite_03	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida
CHI_EF024704_clone_Elev_18S_1191_Vampy	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida
DQ190541_Seculamonas_ecuadoriensis	Eukaryota; Discoba; Jakobida; Histionina; Seculamonas
AB101542_Spongaster_tetras	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; Spumellaria; Spongodiscidae; Spongaster
AB425950_Variosea_sp_Mb5C	Eukaryota; Amoebozoa; Tubulinea; unclassified Tubulinea; unclassified Lobosea
U49911_Brachionus_plicatilis	Eukaryota; Metazoa; Spiralia; Gnathifera; Rotifera; Eurotatoria; Monogononta; Pseudotrocha; Ploima; Brachionidae; Brachionus
EU050973_clone_SS1E0110	Eukaryota; environmental samples
FJ816018_Fonticula_alba_ATCC38817	Eukaryota; Rotosphaerida; Fonticulaceae; Fonticula
AF011465_Macropharyngomonas_halophila	Eukaryota; Discoba; Heterolobosea; Pharyngomonada; Pharyngomonas
Z14142_Palmaria_palmata	Eukaryota; Rhodophyta; Florideophyceae; Nemaliophycidae; Palmariales; Palmariaceae; Palmaria
U23936_Allomyces_macrogynus	Eukaryota; Fungi; Fungi incertae sedis; Blastocladiomycota; Blastocladiomycota incertae sedis; Blastocladiomycetes; Blastocladiales; Blastocladiaceae; Allomyces
AY183893_Korotnevella_stella_CCAP15476	Eukaryota; Amoebozoa; Discosea; Flabellinia; Dactylopodida; Paramoebidae; Korotnevella
AF356652_Filobasidiella_neoformans	Eukaryota; Fungi; Dikarya; Basidiomycota; Agaricomycotina; Tremellomycetes; Tremellales; Cryptococcaceae; Cryptococcus; Cryptococcus neoformans species complex
JF495410_Bonamia_exitiosa	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Bonamia
X89481_Aeschna_cyanea	Eukaryota; Metazoa; Ecdysozoa; Arthropoda; Hexapoda; Insecta; Pterygota; Palaeoptera; Odonata; Epiprocta; Anisoptera; Aeshnidae; Aeshna
AY919771_clone_LG25_05_Alveolata	Eukaryota; environmental samples
AF106048_Exanthemachrysis_gayraliae_Pav8	Eukaryota; Haptista; Haptophyta; Pavlovales; Pavlovaceae; Exanthemachrysis
AB032606_Wobblia_lunata	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Placidida; Placidiaceae; Wobblia
EF172833_clone_SSRPB73_Polycystinea	Eukaryota; environmental samples
M97959_Fucus_distichus	Eukaryota; Sar; Stramenopiles; Ochrophyta; PX clade; Phaeophyceae; Fucales; Fucaceae; Fucus
AY435093_Clam_Xparasite	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida
AJ418794_Pseudodifflugia_cf_gracilis	Eukaryota; Sar; Rhizaria; Cercozoa; Thecofilosea; Tectofilosida; Pseudodifflugiidae; Pseudodifflugia
AB091230_Galdieria_sulphuraria	Eukaryota; Rhodophyta; Bangiophyceae; Cyanidiales; Cyanidiaceae; Galdieria
AF293898_Leptomyxa_reticulata_ATCC50242	Eukaryota; Amoebozoa; Tubulinea; Elardia; Leptomyxida; Leptomyxidae; Leptomyxa
DQ536489_Physoderma_maculare_AFTOLID2004	Eukaryota; Fungi; Fungi incertae sedis; Blastocladiomycota; Blastocladiomycota incertae sedis; Physodermatomycetes; Physodermatales; Physodermataceae; Physoderma
AF083397_Tribonema_intermixtum	Eukaryota; Sar; Stramenopiles; Ochrophyta; PX clade; Xanthophyceae; Tribonematales; Tribonemataceae; Tribonema
L34669_Rebecca_salina	Eukaryota; Haptista; Haptophyta; Pavlovales; Pavlovaceae; Rebecca
EU567285_clone_db5_NC11	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AB505493_clone_RM1SGM36_Namako2	Eukaryota; environmental samples
AF232303_Ichthyophonus_irregularis	Eukaryota; Ichthyosporea; Ichthyophonida; Ichthyophonidae; Ichthyophonus
X79407_Abies_lasiocarpa	Eukaryota; Viridiplantae; Streptophyta; Embryophyta; Tracheophyta; Spermatophyta; Pinopsida; Pinidae; Conifers I; Pinales; Pinaceae; Abies
GQ144681_Thaumatomastix_CC002BoundaryBay	Eukaryota; Sar; Rhizaria; Imbricatea; Silicofilosea; Thaumatomonadida; Thaumatomastigidae; Thaumatomastix; unclassified Thaumatomastix
AB016009_Zophagus_insidians	Eukaryota; Fungi; Fungi incertae sedis; Zoopagomycota; Zoopagomycotina; Zoopagomycetes; Zoopagales; Zoopagaceae; Zoophagus
U24248_Loxodes_striatus	Eukaryota; Sar; Alveolata; Ciliophora; Postciliodesmatophora; Karyorelictea; Loxodida; Loxodidae; Loxodes
DQ980481_Leucocryptos_marina	Eukaryota; Cryptophyceae; Kathablepharidacea; Katablepharidaceae; Leucocryptos
AY635838_Rozella_allomycis	Eukaryota; Fungi; Fungi incertae sedis; Cryptomycota; Cryptomycota incertae sedis; Rozella
HQ342676_Subulatomonas_tetraspora_ATCC50623	Eukaryota; Breviatea
AF372785_clone_BOLA553	Eukaryota; Sar; Alveolata; environmental samples
U03072_Goniomonas_truncata	Eukaryota; Cryptophyceae; Cyathomonadacea; Goniomonadaceae; Goniomonas
EF025008_clone_Elev_18S_5171	Eukaryota; environmental samples
AB022108_Schizochytrium_minutum	Eukaryota; Sar; Stramenopiles; Bigyra; Labyrinthulomycetes; Thraustochytrida; Thraustochytriaceae; Schizochytrium
AB003808_Aspergillus_cervinus	Eukaryota; Fungi; Dikarya; Ascomycota; Pezizomycotina; Eurotiomycetes; Eurotiomycetidae; Eurotiales; Aspergillaceae; Aspergillus; Aspergillus subgen. Fumigati
AF153206_Breviata_anathema	Eukaryota; Breviatea; Breviata
AF492442_Hiris_Xparasite	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida
AY502959_Vermamoeba_vermiformis_KWR_1	Eukaryota; Amoebozoa; Tubulinea; Echinamoebida; Vermamoeba
AY449714_Slari_Xparasite	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Urosporidium
L10827_Scypha_ciliata	Eukaryota; Metazoa; Porifera; Calcarea; Calcaronea; Leucosolenida; Sycettidae; Sycon
DQ536487_Chytriomyces_hyalinus	Eukaryota; Fungi; Fungi incertae sedis; Chytridiomycota; Chytridiomycota incertae sedis; Chytridiomycetes; Chytridiales; Chytriomycetaceae; Chytriomyces
AF192386_Pseudoperkinsus_tapetis	Eukaryota; Ichthyosporea; Ichthyophonida; Sphaeroforma
AB045605_Corynoplastis_japonica	Eukaryota; Rhodophyta; Rhodellophyceae; Rhodellales; Rhodellaceae; Corynoplastis
GU827604_Kipferlia_bialata_NY0173	Eukaryota; Metamonada; Carpediemonas-like organisms; Kipferlia
X68825_Coleochaete_scutata	Eukaryota; Viridiplantae; Streptophyta; Coleochaetophyceae; Coleochaetales; Coleochaetaceae; Coleochaete
AY078092_Colpodella_pontica	Eukaryota; Sar; Alveolata; Colpodellida; Colpodellaceae; Voromonas
AF293902_Saccamoeba_limax_ATCC30942	Eukaryota; Amoebozoa; Tubulinea; Elardia; Euamoebida; Hartmannellidae; Saccamoeba
EU189029_Paradinium_poucheti_PaOi01	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Paradiniida; Paradinium
AB505547_clone_RM2SGM39_Namako1	Eukaryota; environmental samples
AB252759_clone_NAMAKO19_Phyto	Eukaryota; environmental samples
AF100949_Rhabdocalyptus_dawsoni	Eukaryota; Metazoa; Porifera; Hexactinellida; Hexasterophora; Lyssacinosida; Rossellidae; Rhabdocalyptus
AJ228786_Notoplana_australis	Eukaryota; Metazoa; Spiralia; Lophotrochozoa; Platyhelminthes; Rhabditophora; Polycladida; Acotylea; Leptoplanoidea; Notoplanidae; Notoplana
AY050181_Multimonas_media_Millport	Eukaryota; Apusozoa; Apusomonadidae; Amastigomonas; unclassified Amastigomonas
AF293895_Echinamoeba_exundans_ATCC50171	Eukaryota; Amoebozoa; Tubulinea; Echinamoebida; Echinamoebidae; Echinamoeba
DQ122380_Sappinia_diploidea_CCAP15752	Eukaryota; Amoebozoa; Discosea; Longamoebia; Thecamoebida; Sappinia
X87985_Gordius_aquaticus	Eukaryota; Metazoa; Ecdysozoa; Nematomorpha; Gordioida; Gordea; Gordioidea; Gordiidae; Gordius
EU567265_clone_ihs12_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AF411285_AY620253_Metopion_fluens	Eukaryota; Sar; Rhizaria; Imbricatea; Metromonadea; Metopion
AB505553_clone_RM2SGM45_Namako2	Eukaryota; environmental samples
AF052909_Tubipora_musica	Eukaryota; Metazoa; Cnidaria; Anthozoa; Octocorallia; Alcyonacea; Stolonifera; Tubiporidae; Tubipora
EU567278_clone_DB1412C11_Filor	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AJ564772_Telonema_subtilis	Eukaryota; Eukaryota incertae sedis; Telonemida; Telonema
AY082996_clone_RT5iin3	Eukaryota; environmental samples
AY180002_clone_CCA33_NC12a	Eukaryota; environmental samples
EF173002_EnvClone_SSRPE06	Eukaryota; environmental samples
AB183618_Emiliania_sp_MBIC10582	Eukaryota; Haptista; Haptophyta; Prymnesiophyceae; Isochrysidales; Noelaerhabdaceae; Emiliania; unclassified Emiliania
L10828_Trichoplax_adhaerens	Eukaryota; Metazoa; Placozoa; Trichoplacidae; Trichoplax
AY821944_clone_CeCV1B246_Centrohelida	Eukaryota; Haptista; Centroplasthelida; environmental samples
AB047306_Archaeospora_leptoticha	Eukaryota; Fungi; Fungi incertae sedis; Mucoromycota; Glomeromycotina; Glomeromycetes; Archaeosporales; Ambisporaceae; Ambispora
GU001154_Mantamonas_plastica_CCAP19461	Eukaryota; CRuMs; Mantamonadidae; Mantamonas
AY294147_Hartmannella_cantabrigiensis	Eukaryota; Amoebozoa; Tubulinea; Elardia; Euamoebida; Hartmannellidae; Hartmannella
X04971_Neurospora_crassa	Eukaryota; Fungi; Dikarya; Ascomycota; Pezizomycotina; Sordariomycetes; Sordariomycetidae; Sordariales; Sordariaceae; Neurospora
L16996_Cryptosporidium_parvum	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Coccidia; Eucoccidiorida; Eimeriorina; Cryptosporidiidae; Cryptosporidium
EF526978_clone_SA11D05_Jakobida	Eukaryota; environmental samples
AB095092_Labyrinthula_sp_L59	Eukaryota; Sar; Stramenopiles; Bigyra; Labyrinthulomycetes; Labyrinthulida; Labyrinthulaceae; Labyrinthula; unclassified Labyrinthula
AB013179_Porphyra_umbilicalis	Eukaryota; Rhodophyta; Bangiophyceae; Bangiales; Bangiaceae; Porphyra
AF530525_clone_AT494_Radiolaria	Eukaryota; Sar; Rhizaria; Retaria; Acantharea; environmental samples
AJ514867_Rhogostoma_minus	Eukaryota; Sar; Rhizaria; Cercozoa; Thecofilosea; Tectofilosida; Chlamydophryidae; Lecythium; unclassified Lecythium
AB000912_Tridacna_parasite_Apicomplexa	Eukaryota; Sar; Alveolata; Apicomplexa
EU719197_Rhizamoeba_saxonica_CCAP15702	Eukaryota; Amoebozoa; Tubulinea; Elardia; Leptomyxida; Flabellulidae; Rhizamoeba
DQ504354_clone_LC1043EP36_Asceto	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; environmental samples
AB622340_clone_K9MAY2010_Vampy	Eukaryota; environmental samples
AJ246278_Chrysochromulina_acantha	Eukaryota; Haptista; Haptophyta; Prymnesiophyceae; Prymnesiales; Chrysochromulinaceae; Chrysochromulina
EU567282_clone_DB230506_Endo4	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AJ489262_Echinamoeba_thermarum_OSB1	Eukaryota; Amoebozoa; Tubulinea; Echinamoebida; Echinamoebidae; Echinamoeba
AM114814_clone_WIM27	Eukaryota; Fungi; environmental samples
AF352242_Closterium_selenastrum_R940	Eukaryota; Viridiplantae; Streptophyta; Zygnemophyceae; Zygnematophycidae; Desmidiales; Closteriaceae; Closterium; unclassified Closterium
AJ564773_Telonema_antarcticum	Eukaryota; Eukaryota incertae sedis; Telonemida; Telonema
EU189032_Paradinium_PaEu41	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Paradiniida; Paradinium; unclassified Paradinium
X03948_Sterkiella_nova	Eukaryota; Sar; Alveolata; Ciliophora; Intramacronucleata; Spirotrichea; Stichotrichia; Sporadotrichida; Oxytrichidae; Stylonychinae; Sterkiella
AF087126_Smithora_naiadum	Eukaryota; Rhodophyta; Compsopogonophyceae; Erythropeltidales; Erythropeltidaceae; Smithora
AB246698_Stylodictya_sp_8037	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; Spumellaria; Spongodiscidae; Stylodictya; unclassified Stylodictya
AB263123_Dysnectes_brevis	Eukaryota; Metamonada; Carpediemonas-like organisms; Dysnectes
En42C_NRRA_isolate_Cumbria_BrMa	Eukaryota; Metamonada; Carpediemonas-like organisms; Dysnectes
L31518_Spirostomum_ambiguum	Eukaryota; Sar; Alveolata; Ciliophora; Postciliodesmatophora; Heterotrichea; Heterotrichida; Spirostomidae; Spirostomum
AF363207_EnvClone_MaSt06_ME124	Eukaryota; environmental samples
DQ525693_Saccinobaculus_ambloaxostylus	Eukaryota; Metamonada; Preaxostyla; Oxymonadida; Saccinobaculidae; Saccinobaculus
AF063240_Acanthometra_sp_205	Eukaryota; Sar; Rhizaria; Retaria; Acantharea; Arthracanthida; Sphaenacanthida; Acanthometridae; Acanthometra; unclassified Acanthometra
M54938_Phytophthora_megasperma	Eukaryota; Sar; Stramenopiles; Oomycota; Peronosporales; Peronosporaceae; Phytophthora
AF063242_Symphyacanthida_sp_211	Eukaryota; Sar; Rhizaria; Retaria; Acantharea; Symphyacanthida
AF472555_Amoebophrya_sp	Eukaryota; Sar; Alveolata; Dinophyceae; Syndiniales; Amoebophryaceae; Amoebophrya; unclassified Amoebophrya
AB505550_clone_RM2SGM42_Apusomonadida	Eukaryota; environmental samples
AY748806_Agitata_tremulans	Eukaryota; Sar; Rhizaria; Cercozoa; Cercomonadida; Cercomonadidae; Cercomonas
AF236801_Saccoglossus_bromophenolosus	Eukaryota; Metazoa; Hemichordata; Enteropneusta; Harrimaniidae; Saccoglossus
AF349566_Nuclearia_simplex_CCAP15524	Eukaryota; Rotosphaerida; Nucleariidae; Nuclearia
AY117420_Malawimonas_jakobiformis	Eukaryota; Malawimonadida; Malawimonadidae; Malawimonas
AM114806_clone_WIM48	Eukaryota; Fungi; environmental samples
AB090833_Cyanidium_caldarium	Eukaryota; Rhodophyta; Bangiophyceae; Cyanidiales; Cyanidiaceae; Cyanidium
AY117419_Andalucia_incarcerata	Eukaryota; Discoba; Jakobida; Andalucina; Stygiellidae; Stygiella
X91264_Pycnococcus_provasolii	Eukaryota; Viridiplantae; Chlorophyta; Pycnococcaceae; Pycnococcus
AY082985_clone_RT5iin14	Eukaryota; environmental samples
AY665046_clone_SCM28C110_Taxopodida	Eukaryota; environmental samples
DQ243999_clone_PCB07AU2004_NC10_basal	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AF310898_Polymyxa_graminis	Eukaryota; Sar; Rhizaria; Endomyxa; Phytomyxea; Plasmodiophorida; Plasmodiophoridae; Polymyxa
AF113425_Mortierella_wolfii	Eukaryota; Fungi; Fungi incertae sedis; Mucoromycota; Mortierellomycotina; Mortierellomycetes; Mortierellales; Mortierellaceae; Actinomortierella
AF372743_clone_LEMD004_Vampy	Eukaryota; environmental samples
L26448_Loxophyllum_utriculariae	Eukaryota; Sar; Alveolata; Ciliophora; Intramacronucleata; Litostomatea; Haptoria; Pleurostomatida; Litonotidae; Loxophyllum
AF022200_Noctiluca_scintillans	Eukaryota; Sar; Alveolata; Dinophyceae; Noctilucales; Noctilucaceae; Noctiluca
EU910603_clone_D40_Vampy	Eukaryota; Sar; Alveolata; environmental samples
AF174366_Cafeteria_sp_EPM1	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Bicosoecida; Cafeteriaceae; Cafeteria; unclassified Cafeteria
AY821959_clone_CV1_B1_97_Haptophyta	Eukaryota; Haptista; Haptophyta; environmental samples
X53986_Schistosoma_mansoni	Eukaryota; Metazoa; Spiralia; Lophotrochozoa; Platyhelminthes; Trematoda; Digenea; Strigeidida; Schistosomatoidea; Schistosomatidae; Schistosoma
AY180003_clone_CCA44_EndoX	Eukaryota; environmental samples
DQ310279_clone_FV23CilE10_Jakobida	Eukaryota; environmental samples
HQ121439_Tremula_longifila_ATCC50530	Eukaryota; Sar; Rhizaria; Cercozoa; Tremula
U43190_Axinella_polypoides	Eukaryota; Metazoa; Porifera; Demospongiae; Heteroscleromorpha; Axinellida; Axinellidae; Axinella
AY449710_Minchinia_tapetis	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Minchinia
AB011018_Uredinopsis_intermedia	Eukaryota; Fungi; Dikarya; Basidiomycota; Pucciniomycotina; Pucciniomycetes; Pucciniales; Milesinaceae; Uredinopsis
GU246576_clone_MO010_500_0014_Acantharea	Eukaryota; environmental samples
EU567269_clone_T11_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
EF065717_Hematodinium_perezi_Ld18S1	Eukaryota; Sar; Alveolata; Dinophyceae; Syndiniales; Syndiniaceae; Hematodinium
EU162632_clone_PCC12SP2005_NC10_type1	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
EU567271_clone_jj9_NC9	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AF280078_Phalansterium_solitarium_ATCC50327	Eukaryota; Amoebozoa; Evosea; Variosea; Phalansterium
AF153314_Picocystis_salinarum	Eukaryota; Viridiplantae; Chlorophyta; Picocystophyceae; Picocystales; Picocystaceae; Picocystis
AY919754_clone_LG2101_NC10_type1	Eukaryota; environmental samples
EF024345_clone_Elev_18S_763_Phyto	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Coccidia; Eucoccidiorida; Eimeriorina; Eimeriidae; environmental samples
GQ330640_clone_PR44E041_Excavata	Eukaryota; environmental samples
DQ525700_Saccinobaculus_doroaxostylus	Eukaryota; Metamonada; Preaxostyla; Oxymonadida; Saccinobaculidae; Saccinobaculus
AY449711_Minchinia_chitonis	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Minchinia
AY360454_Goniomonas_sp_ATCC50108	Eukaryota; Cryptophyceae; Cyathomonadacea; Goniomonadaceae; Goniomonas; unclassified Goniomonas
AB505546_clone_RM2SGM38_Preaxostyla	Eukaryota; environmental samples
AF238265_symbiont_TypeN_clone2	Eukaryota; Sar; Alveolata; Apicomplexa
M87325_Bacillaria_paxillifer	Eukaryota; Sar; Stramenopiles; Ochrophyta; Bacillariophyta; Bacillariophyceae; Bacillariophycidae; Bacillariales; Bacillariaceae; Bacillaria
X52322_Arabidopsis_thaliana	Eukaryota; Viridiplantae; Streptophyta; Embryophyta; Tracheophyta; Spermatophyta; Magnoliopsida; eudicotyledons; Gunneridae; Pentapetalae; rosids; malvids; Brassicales; Brassicaceae; Camelineae; Arabidopsis
AY294148_Dermamoeba_algensis	Eukaryota; Amoebozoa; Discosea; Longamoebia; Dermamoebida; Dermamoeba
U03477_Chlorarachnion_reptans	Eukaryota; Sar; Rhizaria; Cercozoa; Chlorarachniophyceae; Chlorarachnion
AF420478_Diphylleia_rotans	Eukaryota; CRuMs; Collodictyonidae; Diphylleia
HM245049_Alveolata_sp_CCMP3155	Eukaryota; Sar; Alveolata; Colpodellida
AY642702_clone_P34_10_Katablepharida	Eukaryota; environmental samples
AY082989_clone_RT5iin44_Variosea	Eukaryota; environmental samples
AB091229_Galdieria_partita	Eukaryota; Rhodophyta; Bangiophyceae; Cyanidiales; Cyanidiaceae; Galdieria
AF405547_Maullinia_ectocarpii	Eukaryota; Sar; Rhizaria; Endomyxa; Phytomyxea; Phagomyxida; Maullinia
AY050178_Manchomonas_bermudensis_ATCC50234	Eukaryota; Apusozoa; Apusomonadidae; Amastigomonas
EF165631_Minchinia_sp_DB2006	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Minchinia; unclassified Minchinia
AJ535169_Thalassiosira_pseudonana	Eukaryota; Sar; Stramenopiles; Ochrophyta; Bacillariophyta; Coscinodiscophyceae; Thalassiosirophycidae; Thalassiosirales; Thalassiosiraceae; Thalassiosira
AY183894_Neoparamoeba_pemaquidens_CCAP15604	Eukaryota; Amoebozoa; Discosea; Flabellinia; Dactylopodida; Paramoebidae; Paramoeba
X97156_Amphipholis_squamata	Eukaryota; Metazoa; Echinodermata; Eleutherozoa; Asterozoa; Ophiuroidea; Myophiuroidea; Metophiurida; Ophintegrida; Amphilepidida; Ophiurina; Gnathophiurina; Amphiuroidea; Amphiuridae; Amphipholis
EU598692_Haplozoon_praxillellae	Eukaryota; Sar; Alveolata; Dinophyceae; Blastodiniales; Haplozoon
AY179971_clone_CCI78_Vampy	Eukaryota; environmental samples
AY049040_Triticum_aestivum	Eukaryota; Viridiplantae; Streptophyta; Embryophyta; Tracheophyta; Spermatophyta; Magnoliopsida; Liliopsida; Poales; Poaceae; BOP clade; Pooideae; Triticodae; Triticeae; Triticinae; Triticum
AF363186_EnvClone_MaSt02_ME117	Eukaryota; environmental samples
AB191413_clone_TAGIRI05_Phyto	Eukaryota; environmental samples
AY705739_Goniomonas_sp_SH8	Eukaryota; Cryptophyceae; Cyathomonadacea; Goniomonadaceae; Goniomonas; unclassified Goniomonas
M19172_Plasmodium_falciparum	Eukaryota; Sar; Alveolata; Apicomplexa; Aconoidasida; Haemosporida; Plasmodiidae; Plasmodium; Plasmodium (Laverania)
AF349564_Capsaspora_owczarzaki	Eukaryota; Filasterea; Capsaspora
AB252742_clone_NAMAKO2_Namako2	Eukaryota; environmental samples
AF310899_Spongospora_sub_subterranea	Eukaryota; Sar; Rhizaria; Endomyxa; Phytomyxea; Plasmodiophorida; Plasmodiophoridae; Spongospora
EU162633_clone_PCA03SP2005_NC10_type1	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AY180001_clone_CCA80_NC12a	Eukaryota; environmental samples
AF310901_Spongospora_sub_nasturtii	Eukaryota; Sar; Rhizaria; Endomyxa; Phytomyxea; Plasmodiophorida; Plasmodiophoridae; Spongospora
AB576851_Tsukubamonas_globosa	Eukaryota; Discoba; Tsukubamonadida; Tsukubamonadidae; Tsukubamonas
AF315604_Pseudobodo_tremulans	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Bicosoecida; Cafeteriaceae; Pseudobodo
EU567270_clone_vm17_Endo1	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
EU567275_clone_DB230551_Asceto	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
U97108_Caenomorpha_uniserialis	Eukaryota; Sar; Alveolata; Ciliophora; Intramacronucleata; Armophorea; Armophorida; Caenomorphidae; Sulfonecta
AY180023_clone_CCW46_EndoX	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
L37205_Ciliophrys_infusionum	Eukaryota; Sar; Stramenopiles; Ochrophyta; Dictyochophyceae; Pedinellales; Ciliophrys
EU910611_clone_D47_Vampy	Eukaryota; Sar; Rhizaria; environmental samples
U97111_Prorodon_viridis	Eukaryota; Sar; Alveolata; Ciliophora; Intramacronucleata; Prostomatea; Prorodontida; Prorodontidae; Prorodon
EU567293_Filoreta_japonica	Eukaryota; Sar; Rhizaria; Endomyxa; Filoreta
AF185052_Symbiomonas_scintillans	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Bicosoecida; Bicosoecidae; Symbiomonas
AF293896_Filamoeba_nolandi_ATCC50430	Eukaryota; Amoebozoa; Evosea; Variosea; Filamoeba
U51151_Blastocystis_hominis	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Opalinata; Blastocystidae; Blastocystis
DQ314821_clone_NW614_49_Acantharea	Eukaryota; environmental samples
U37107_Developayella_elegans	Eukaryota; Sar; Stramenopiles; Developea; Developayellaceae; Developayella
AB505485_clone_RM1SGM28_Breviatea	Eukaryota; environmental samples
FJ157340_clone_kor2508048_Jakobida	Eukaryota; environmental samples
AF169336_Bangia_fuscopurpurea	Eukaryota; Rhodophyta; Bangiophyceae; Bangiales; Bangiaceae; Bangia
AB622301_clone_K8AUG2009_NC10_type2	Eukaryota; environmental samples
AF330214_Colpodella_tetrahymenae	Eukaryota; Sar; Alveolata; Colpodellida; Colpodellaceae; Colpodella
AY642699_clone_P1_25_Cryptophyta	Eukaryota; environmental samples
X53498_Anemonia_sulcata	Eukaryota; Metazoa; Cnidaria; Anthozoa; Hexacorallia; Actiniaria; Actiniidae; Anemonia
FJ824131_Discomonas_retusa_CC2009b	Eukaryota; Sar; Rhizaria; Imbricatea
U47852_Urosporidium_crescens	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Urosporidium
AM114801_clone_WIM05_Variosea	Eukaryota; environmental samples
AJ402342_clone_OLI11032_Acantharea	Eukaryota; environmental samples
L34054_Ulkenia_profunda	Eukaryota; Sar; Stramenopiles; Bigyra; Labyrinthulomycetes; Thraustochytrida; Thraustochytriaceae; Ulkenia
L31520_Tracheloraphis_sp	Eukaryota; Sar; Alveolata; Ciliophora; Postciliodesmatophora; Karyorelictea; Protostomatida; Trachelocercidae; Tracheloraphis; unclassified Tracheloraphis
X75453_Toxoplasma_gondii	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Coccidia; Eucoccidiorida; Eimeriorina; Sarcocystidae; Toxoplasma
AF310903_Phagomyxa_bellerocheae	Eukaryota; Sar; Rhizaria; Endomyxa; Phytomyxea; Phagomyxida; Phagomyxa
DQ314819_EnvClone_NW61736	Eukaryota; environmental samples
AB505494_clone_RM1SGM37_Namako2	Eukaryota; environmental samples
AY364635_Nuclearia_pattersoni	Eukaryota; Rotosphaerida; Nucleariidae; Nuclearia
AY919786_clone_LG30_03_Amoebozoa	Eukaryota; environmental samples
FJ157330_clone_kor11090415_Vampy	Eukaryota; environmental samples
CP000881_Nm_Hemiselmis_andersenii_CCMP644	Eukaryota; Cryptophyceae; Cryptomonadales; Hemiselmidaceae; Hemiselmis
AY449713_Haplosporidium_lusitanicum	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Haplosporidium
AF411276_Bodomorpha_minima_ATCC50339	Eukaryota; Sar; Rhizaria; Cercozoa; Glissomonadida; Viridiraptoridae; Bodomorpha
U27500_Alexandrium_ostenfeldii	Eukaryota; Sar; Alveolata; Dinophyceae; Gonyaulacales; Gonyaulacaceae; Alexandrium
AF387122_Haplosporidium_costale	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Haplosporidium
AF300281_Chilodonella_uncinata	Eukaryota; Sar; Alveolata; Ciliophora; Intramacronucleata; Phyllopharyngea; Phyllopharyngia; Chlamydodontida; Chilodonellidae; Chilodonella
AF118851_Rhinosporidium_seeberi	Eukaryota; Ichthyosporea; Dermocystida; Rhinosporidium
AF244903_Trimastix_pyriformis_1	Eukaryota; Metamonada; Preaxostyla; Paratrimastigidae; Paratrimastix
AJ428077_Zygnema_sp_M1384	Eukaryota; Viridiplantae; Streptophyta; Zygnemophyceae; Zygnematophycidae; Zygnematales; Zygnemataceae; Zygnema; unclassified Zygnema
U20319_Minchinia_teredinis1991	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Minchinia
EU567267_clone_sm27_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AF047888_Paracanthonchus_caecus	Eukaryota; Metazoa; Ecdysozoa; Nematoda; Chromadorea; Chromadorida; Chromadoroidea; Cyatholaimidae; Paracanthonchus
AB212285_Hatenia_arenicola	Eukaryota; Cryptophyceae; Kathablepharidacea; Katablepharidaceae; Hatena
AY821947_clone_CV1B141_NC12a	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AY848964_Heleopera_sphagni	Eukaryota; Amoebozoa; Tubulinea; Elardia; Arcellinida; Heleoperidae; Heleopera
AJ627186_Cinachyrella_apion	Eukaryota; Metazoa; Porifera; Demospongiae; Heteroscleromorpha; Tetractinellida; Spirophorina; Tetillidae; Cinachyrella
DQ103867_clone_M318B12_Telonemia	Eukaryota; environmental samples
AB505490_clone_RM1SGM33_Namako2	Eukaryota; environmental samples
FN690466_clone_1D9_Phyto	Eukaryota; environmental samples
EF172963_clone_SSRPD79_Cryptophyta	Eukaryota; environmental samples
DQ222875_clone_OR000415159_picobiliphyte	Eukaryota; environmental samples
AY268037_Multicilia_marina	Eukaryota; Amoebozoa; Evosea; Variosea; Holomastigida; Multicilia
FJ969717_Roombia_truncata	Eukaryota; Cryptophyceae; Kathablepharidacea; Roombia
AY428815_Aurelia_aurita	Eukaryota; Metazoa; Cnidaria; Scyphozoa; Semaeostomeae; Ulmaridae; Aurelia
AB252760_clone_NAMAKO20_NC12b	Eukaryota; environmental samples
U97052_Theileria_sp_Chungnam	Eukaryota; Sar; Alveolata; Apicomplexa; Aconoidasida; Piroplasmida; Theileriidae; Theileria
AY050182_Podomonas_capensis	Eukaryota; Apusozoa; Apusomonadidae; Amastigomonas
AJ276088_Glomus_versiforme	Eukaryota; Fungi; Fungi incertae sedis; Mucoromycota; Glomeromycotina; Glomeromycetes; Diversisporales; Diversisporaceae; Diversispora
AF271997_Ministeria_vibrans	Eukaryota; Filasterea; Ministeria
AB252741_clone_NAMAKO1_Namako1	Eukaryota; environmental samples
EU567277_clone_DB230552_Asceto	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
X57162_Guillardia_theta	Eukaryota; Cryptophyceae; Pyrenomonadales; Geminigeraceae; Guillardia
AF100947_Suberites_ficus	Eukaryota; Metazoa; Porifera; Demospongiae; Heteroscleromorpha; Suberitida; Suberitidae; Suberites
AJ402349_EnvClone_OLI11005	Eukaryota; environmental samples
EF023424_clone_Amb_18S_765_Variosea	Eukaryota; Amoebozoa; Discosea; Longamoebia; Centramoebida; Acanthamoebidae; Acanthamoeba; environmental samples
AY180022_clone_CCW35_Breviatea	Eukaryota; Fungi; environmental samples
DQ444238_Snipp_Xparasite	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida
AF244904_Trimastix_pyriformis_2	Eukaryota; Metamonada; Preaxostyla; Paratrimastigidae; Paratrimastix
Z14139_Ahnfeltia_plicata	Eukaryota; Rhodophyta; Florideophyceae; Ahnfeltiophycidae; Ahnfeltiales; Ahnfeltiaceae; Ahnfeltia
Y17504_Hyaloraphidium_curvatum	Eukaryota; Fungi; Fungi incertae sedis; Chytridiomycota; Chytridiomycota incertae sedis; Monoblepharidomycetes; Monoblepharidales; Monoblepharidales incertae sedis; Hyaloraphidium
X79873_Lanice_conchilega	Eukaryota; Metazoa; Spiralia; Lophotrochozoa; Annelida; Polychaeta; Sedentaria; Canalipalpata; Terebellida; Terebelliformia; Terebellidae; Lanice
U73220_Synura_mammillosa	Eukaryota; Sar; Stramenopiles; Ochrophyta; Synurophyceae; Synurales; Mallomonadaceae; Synura
AJ005414_Ulva_rigida	Eukaryota; Viridiplantae; Chlorophyta; Ulvophyceae; OUU clade; Ulvales; Ulvaceae; Ulva
EF514503_Filoreta_tenera	Eukaryota; Amoebozoa; Amoebozoa incertae sedis; Corallomyxa
EU567286_clone_lb6_NC11	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AF358108_Carybdea_rastonii	Eukaryota; Metazoa; Cnidaria; Cubozoa; Carybdeida; Carybdeidae; Carybdea
HQ651791_Ceratospyris_hyperborea_134	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; Nassellaria; Trissocyclidae; Ceratospyris
U14385_Dictyocha_speculum	Eukaryota; Sar; Stramenopiles; Ochrophyta; Dictyochophyceae; Dictyochales; Dictyocha
AB191412_clone_TAGIRI04_Phyto	Eukaryota; environmental samples
AF121110_Ephydatia_muelleri	Eukaryota; Metazoa; Porifera; Demospongiae; Heteroscleromorpha; Spongillida; Spongillidae; Ephydatia
AY425306_Nephroselmis_pyriformis	Eukaryota; Viridiplantae; Chlorophyta; Nephroselmidophyceae; Nephroselmidales; Nephroselmidaceae; Nephroselmis
EU567288_clone_DB230521_NC12b	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
GQ330641_clone_PR33E089_Excavata	Eukaryota; environmental samples
AB264776_Ichthyodinium_chabelardi	Eukaryota; Sar; Alveolata; Dinophyceae; Syndiniales; Syndiniales incertae sedis; Ichthyodinium
AJ250110_Chaetosphaeridium_globosum	Eukaryota; Viridiplantae; Streptophyta; Coleochaetophyceae; Coleochaetales; Chaetosphaeridiaceae; Chaetosphaeridium
AF497479_Perkinsus_marinus	Eukaryota; Sar; Alveolata; Perkinsozoa; Perkinsea; Perkinsida; Perkinsidae; Perkinsus
GU001156_Mantamonas_sp_AF21	Eukaryota; CRuMs; Mantamonadidae; Mantamonas; unclassified Mantamonas
X80341_Neocallimastix_frontalis_L2	Eukaryota; Fungi; Fungi incertae sedis; Chytridiomycota; Chytridiomycota incertae sedis; Neocallimastigomycetes; Neocallimastigales; Neocallimastigaceae; Neocallimastix
AJ271380_Exobasidium_rostrupii	Eukaryota; Fungi; Dikarya; Basidiomycota; Ustilaginomycotina; Exobasidiomycetes; Exobasidiales; Exobasidiaceae; Exobasidium
AB246697_Pterocorys_zancleus	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; Nassellaria; Pterocorythidae; Pterocorys
AJ314604_Amoeba_proteus	Eukaryota; Amoebozoa; Tubulinea; Elardia; Euamoebida; Amoebidae; Amoeba
M87329_Rhizosolenia_setigera	Eukaryota; Sar; Stramenopiles; Ochrophyta; Bacillariophyta; Coscinodiscophyceae; Rhizosoleniophycidae; Rhizosoleniales; Rhizosoleniaceae; Rhizosolenia
AY425009_Diplonema_ambulator	Eukaryota; Discoba; Euglenozoa; Diplonemea; Diplonemidae; Diplonema
DQ229956_Vermistella_antarctica_S241	Eukaryota; Amoebozoa; Discosea; Stygamoebida; Vermistella
AY642743_clone_A51_Vampy	Eukaryota; environmental samples
AY266293_Coelodendrum_ramosissimum	Eukaryota; Sar; Rhizaria; Cercozoa; Thecofilosea; Phaeodarea; Phaeoconchia; Coelodendridae; Coelodendrum
AB508339_Palpitomonas_bilix	Eukaryota; Eukaryota incertae sedis
EU349231_Planomonas_mylnikovi_B70	Eukaryota; Ancyromonadida; Ancyromonadidae; Ancyromonas
AB490705_Arachnosphaera_myriacantha	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; Spumellaria; Actinommidae; Arachnosphaera
AF293694_Beroe_ovata	Eukaryota; Metazoa; Ctenophora; Nuda; Beroida; Beroidae; Beroe
AF017121_Sarcocystis_buffalonis	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Coccidia; Eucoccidiorida; Eimeriorina; Sarcocystidae; Sarcocystis
AY117418_Jakoba_libera_ATCC50422	Eukaryota; Discoba; Jakobida; Histionina; Jakobidae; Jakoba
AY781176_Haplosporidium_sp_MYE2005	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Haplosporidium; unclassified Haplosporidium
AF163147_Phaeocystis_cordata	Eukaryota; Haptista; Haptophyta; Prymnesiophyceae; Phaeocystales; Phaeocystaceae; Phaeocystis
AJ001735_Chaetonotus_sp	Eukaryota; Metazoa; Spiralia; Lophotrochozoa; Gastrotricha; Chaetonotida; Paucitubulatina; Chaetonotidae; Chaetonotus
X68483_Cyanophora_paradoxa	Eukaryota; Glaucocystophyceae; Cyanophoraceae; Cyanophora
AF368505_Basidiobolus_microsporus	Eukaryota; Fungi; Fungi incertae sedis; Zoopagomycota; Entomophthoromycotina; Basidiobolomycetes; Basidiobolales; Basidiobolaceae; Basidiobolus
AF509625_Dolichomastix_tenuilepis	Eukaryota; Viridiplantae; Chlorophyta; Mamiellophyceae; Dolichomastigales; Dolichomastigaceae; Dolichomastix
EF024716_clone_Elev_18S_1206_Vampy	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Coccidia; Eucoccidiorida; Eimeriorina; Eimeriidae; environmental samples
AJ457815_Gromia_oviformis_Hammamet	Eukaryota; Sar; Rhizaria; Endomyxa; Gromiidae; Gromia
EU186021_Flamella_aegyptia	Eukaryota; Amoebozoa; Evosea; Variosea; Flamellidae; Flamella
AJ457811_Gromia_oviformis_Madeira	Eukaryota; Sar; Rhizaria; Endomyxa; Gromiidae; Gromia
U91490_Limulus_polyphemus	Eukaryota; Metazoa; Ecdysozoa; Arthropoda; Chelicerata; Merostomata; Xiphosura; Limulidae; Limulus
EU567281_clone_sm5_Endo5	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
EU567268_clone_op14_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AB622286_clone_K2JUL2009_NC10_type2	Eukaryota; environmental samples
AF262995_Bonamia_ostreae	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Bonamia
L29455_Sphaeroforma_destruens	Eukaryota; Ichthyosporea; Dermocystida; Sphaerothecum
AJ246261_Coccolithus_pelagicus	Eukaryota; Haptista; Haptophyta; Prymnesiophyceae; Coccolithales; Coccolithaceae; Coccolithus
DQ653412_Pvann_Xparasite	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida
AJ457812_Gromia_oviformis_Reunion	Eukaryota; Sar; Rhizaria; Endomyxa; Gromiidae; Gromia
FJ790717_Cavernomonas_stercoris_CavE	Eukaryota; Sar; Rhizaria; Cercozoa; Cercomonadida; Cercomonadidae; Cavernomonas
AY960120_Protacanthamoeba_bohemica	Eukaryota; Amoebozoa; Discosea; Longamoebia; Centramoebida; Acanthamoebidae; Protacanthamoeba
EU567294_Arachnula_A155_Baikal_Fw	Eukaryota; Sar; Rhizaria; Endomyxa; Vampyrellida; Leptophryidae; Arachnula
AF297085_Hepatozoon_sp_Boiga	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Coccidia; Eucoccidiorida; Adeleorina; Hepatozoidae; Hepatozoon; unclassified Hepatozoon
EF666482_Ascogregarina_taiwanensis	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Gregarinasina; Eugregarinorida; Lecudinidae; Ascogregarina
GQ330591_clone_PR43E90_EndoX	Eukaryota; Sar; Rhizaria; environmental samples
AB191426_EnvClone_MaSt09_TAGIRI18	Eukaryota; environmental samples
M32703_Chlamydomonas_reinhardtii	Eukaryota; Viridiplantae; Chlorophyta; core chlorophytes; Chlorophyceae; CS clade; Chlamydomonadales; Chlamydomonadaceae; Chlamydomonas
DQ244027_clone_PAA22AU2004	Eukaryota; Sar; Alveolata; environmental samples
AB275075_clone_DSGM75_Namako2	Eukaryota; environmental samples
EU567272_clone_nh6_NC9	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AF534711_microheliozoon_TCS2002	Eukaryota; Haptista; Centroplasthelida; unclassified Centroplasthelida
AB505574_clone_RM2_SGM66_NC12a	Eukaryota; environmental samples
AY268044_Filoreta_marina	Eukaryota; Sar; Rhizaria; Cercozoa; Reticulamoeba; unclassified Reticulamoeba
Y16465_Chara_globularis	Eukaryota; Viridiplantae; Streptophyta; Charophyceae; Charales; Characeae; Chara
FN598385_clone_BS19_B6_Endo5	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AB275039_EnvClone_MaSt12_DSGM39	Eukaryota; environmental samples
L27634_Labyrinthuloides_minuta	Eukaryota; Sar; Stramenopiles; Bigyra; Labyrinthulomycetes; Thraustochytrida; Thraustochytriaceae; Labyrinthuloides
U53128_Rhodomonas_abbreviata	Eukaryota; Cryptophyceae; Pyrenomonadales; Pyrenomonadaceae; Rhodomonas
AF101052_Paracercomonas_marina_ATCC50344	Eukaryota; Sar; Rhizaria; Cercozoa; Cercomonadida; Cercomonadidae; Cercomonas
M88521_Symbiodinium_microadriaticum	Eukaryota; Sar; Alveolata; Dinophyceae; Suessiales; Symbiodiniaceae; Symbiodinium
AB505549_clone_RM2SGM41_Apusomonadida	Eukaryota; environmental samples
DQ176427_Syncystis_mirabilis	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Gregarinasina; Neogregarinorida; Syncystidae; Syncystis
AF164253_Lobulomyces_angularis_JEL45	Eukaryota; Fungi; Fungi incertae sedis; Chytridiomycota; Chytridiomycota incertae sedis; Chytridiomycetes; Lobulomycetales; Lobulomycetaceae; Lobulomyces
AB092930_Oxymonas_sp_NkU03	Eukaryota; Metamonada; Preaxostyla; Oxymonadida; Oxymonadidae; environmental samples
EU567276_clone_DB1412C3_Asceto	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AF271999_Monosiga_ovata	Eukaryota; Choanoflagellata; Craspedida; Salpingoecidae; Monosiga
AF358094_Eudendrium_racemosum	Eukaryota; Metazoa; Cnidaria; Hydrozoa; Hydroidolina; Anthoathecata; Filifera; Eudendriidae; Eudendrium
AY183886_Lingulamoeba_leei_ATCC30734	Eukaryota; Amoebozoa; Discosea; Flabellinia; Vannellidae; Lingulamoeba
AJ010407_Pterosperma_cristatum	Eukaryota; Viridiplantae; Chlorophyta; Pyramimonadophyceae; Pyramimonadales; Pyramimonadaceae; Pterosperma
AY294149_Vexillifera_minutissima	Eukaryota; Amoebozoa; Discosea; Flabellinia; Dactylopodida; Vexilliferidae; Vexillifera
AY149897_Codonosiga_gracilis	Eukaryota; Choanoflagellata; Craspedida; Salpingoecidae; Hartaetosiga
AF401522_Carchesium_polypinum	Eukaryota; Sar; Alveolata; Ciliophora; Intramacronucleata; Oligohymenophorea; Peritrichia; Sessilida; Vorticellidae; Carchesium
DQ458793_Haplosporidium_edule	Eukaryota; Sar; Rhizaria; Endomyxa; Ascetosporea; Haplosporida; Haplosporidiidae; Haplosporidium
AB191436_clone_TAGIRI28_Unknown	Eukaryota; environmental samples
AF053088_Planomonas_micra_ATCC50267	Eukaryota; Ancyromonadida; Planomonadidae; Planomonas
AB252771_EnvClone_MaSt13_NAMAKO31	Eukaryota; environmental samples
EU446381_clone_cLA12C05_Jakobida	Eukaryota; environmental samples
X70803_Glaucocystis_nostochinearum	Eukaryota; Glaucocystophyceae; Glaucocystales; Glaucocystaceae; Glaucocystis
AJ457814_Gromia_oviformis_Guam	Eukaryota; Sar; Rhizaria; Endomyxa; Gromiidae; Gromia
AY196709_Selenidium_terebellae	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Gregarinasina; Archigregarinorida; Selenidiidae; Selenidium
AB505492_clone_RM1SGM35_Namako2	Eukaryota; environmental samples
AF411283_Mesofila_limnetica_ATCC50522	Eukaryota; Sar; Rhizaria; unclassified Rhizaria
AY635820_Entomophthora_muscae	Eukaryota; Fungi; Fungi incertae sedis; Zoopagomycota; Entomophthoromycotina; Entomophthoromycetes; Entomophthorales; Entomophthoraceae; Entomophthora
EU542598_Thecamonas_oxoniensis_Ivy8c	Eukaryota; Apusozoa; Apusomonadidae; Amastigomonas; unclassified Amastigomonas
GU246583_clone_MO010_880_0003_Radiolaria	Eukaryota; environmental samples
AB505486_clone_RM1SGM29_Namako1	Eukaryota; environmental samples
L22258_Dacrymyces_stillatus	Eukaryota; Fungi; Dikarya; Basidiomycota; Agaricomycotina; Dacrymycetes; Dacrymycetales; Dacrymycetaceae; Dacrymyces
X77692_Euglypha_rotunda	Eukaryota; Sar; Rhizaria; Imbricatea; Silicofilosea; Euglyphida; Euglyphidae; Euglypha
AF174367_Caecitellus_parvulus	Eukaryota; Sar; Stramenopiles; Bigyra; Opalozoa; Bicosoecida; Caecitellus
DQ103826_clone_M318F06_Centrohelida	Eukaryota; environmental samples
EU287796_clone_OLI011_75m_82_Radiolaria	Eukaryota; Sar; Rhizaria; Retaria; Polycystinea; environmental samples
AY620291_clone_10_3_2_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
EU910610_clone_D20_Phyto	Eukaryota; Sar; Rhizaria; Endomyxa; Phytomyxea; Plasmodiophorida; environmental samples
DQ303923_Ebria_tripartita_2	Eukaryota; Sar; Rhizaria; Cercozoa; Thecofilosea; Ebriacea; Ebria
CAraX_NRRA_isolate_California_Ma	Eukaryota; Sar; Rhizaria; Cercozoa; Thecofilosea; Ebriacea; Ebria
U14389_Pelagomonas_calceolata	Eukaryota; Sar; Stramenopiles; Ochrophyta; Pelagophyceae; Pelagomonadales; Pelagomonas
AM114811_clone_WIM01_Variosea	Eukaryota; environmental samples
AB028189_Ustilago_shiraiana	Eukaryota; Fungi; Dikarya; Basidiomycota; Ustilaginomycotina; Ustilaginomycetes; Ustilaginales; Ustilaginaceae; Ustilago
AY234843_Colpodella_edax	Eukaryota; Sar; Alveolata; Colpodellida; Alphamonaceae; Alphamonas
L27658_Pneumocystis_carinii	Eukaryota; Fungi; Dikarya; Ascomycota; Taphrinomycotina; Pneumocystidomycetes; Pneumocystidaceae; Pneumocystis
AY635839_Oedogoniomyces_sp_CR84	Eukaryota; Fungi; Fungi incertae sedis; Chytridiomycota; Chytridiomycota incertae sedis; Monoblepharidomycetes; Monoblepharidales; Oedogoniomycetaceae; Oedogoniomyces; unclassified Oedogoniomyces
AB045583_Glaucosphaera_vacuolata	Eukaryota; Rhodophyta; Rhodellophyceae; Glaucosphaerales; Glaucosphaeraceae; Glaucosphaera
AY821943_clone_CeCV1B193_Centrohelida	Eukaryota; Haptista; Centroplasthelida; environmental samples
AJ007275_Cyanoptyche_gloeocystis	Eukaryota; Glaucocystophyceae; Cyanoptyche
HQ219347_clone_AY2009C14_NC10_basal	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AY294150_Vannella_placida	Eukaryota; Amoebozoa; Discosea; Flabellinia; Vannellidae; Platyamoeba
AJ250112_Klebsormidium_nitens	Eukaryota; Viridiplantae; Streptophyta; Klebsormidiophyceae; Klebsormidiales; Klebsormidiaceae; Klebsormidium
AY291292_Xenoturbella_bocki	Eukaryota; Metazoa; Xenacoelomorpha; Xenoturbellida; Xenoturbellidae; Xenoturbella
U18628_Pteridium_aquilinum	Eukaryota; Viridiplantae; Streptophyta; Embryophyta; Tracheophyta; Polypodiopsida; Polypodiidae; Polypodiales; Dennstaedtiineae; Dennstaedtiaceae; Pteridium
X54863_Mucor_racemosus	Eukaryota; Fungi; Fungi incertae sedis; Mucoromycota; Mucoromycotina; Mucoromycetes; Mucorales; Mucorineae; Mucoraceae; Mucor
AY268042_Chlamydaster_sterni	Eukaryota; Haptista; Centroplasthelida; Pterocystida; Pterista; Pterocystidae; Chlamydaster
L10823_Acanthocoepsis_unguiculata	Eukaryota; Choanoflagellata; Acanthoecida; Stephanoecidae; Acanthocorbis
AY294143_Mayorella_sp_JJP2003	Eukaryota; Amoebozoa; Discosea; Longamoebia; Dermamoebida; Mayorella; unclassified Mayorella
L37037_Apusomonas_proboscidea_CCAP19051	Eukaryota; Apusozoa; Apusomonadidae; Apusomonas
L28811_Cryptomonas_paramecium	Eukaryota; Cryptophyceae; Cryptomonadales; Cryptomonadaceae; Cryptomonas
AB158483_Cyanidioschyzon_merolae	Eukaryota; Rhodophyta; Bangiophyceae; Cyanidiales; Cyanidiaceae; Cyanidioschyzon
U40262_Eimeria_mitis	Eukaryota; Sar; Alveolata; Apicomplexa; Conoidasida; Coccidia; Eucoccidiorida; Eimeriorina; Eimeriidae; Eimeria
GU290070_clone_TKR07E_24_Alveolata	Eukaryota; environmental samples
AY605200_clone_Sey055_Vampy	Eukaryota; Sar; Rhizaria; Cercozoa; environmental samples
AY268045_Sticholonche_zanclea	Eukaryota; Sar; Rhizaria; Retaria; Sticholonchida; Sticholonchidae; Sticholonche; unclassified Sticholonche
AF477019_Balamuthia_mandrillaris_V039	Eukaryota; Amoebozoa; Discosea; Longamoebia; Centramoebida; Balamuthiidae; Balamuthia
AB058379_Prasinoderma_coloniale	Eukaryota; Viridiplantae; Prasinodermophyta; Prasinodermophyceae; Prasinodermales; Prasinodermaceae; Prasinoderma
FJ153639_clone_GoC1F06_NC12b	Eukaryota; environmental samples
AF452017_Soleniscus_radovani	Eukaryota; Metazoa; Porifera; Calcarea; Calcinea; Clathrinida; Soleneiscidae; Soleneiscus
FJ628363_Hicanonectes_teleskopos	Eukaryota; Metamonada; Carpediemonas-like organisms; Hicanonectes
AY749612_Pterocystis_tropica_Oxford	Eukaryota; Haptista; Centroplasthelida; Pterocystida; Pterista; Pterocystidae; Pterocystis
AY831435_Monocercomonoides_sp	Eukaryota; Metamonada; Preaxostyla; Oxymonadida; Polymastigidae; Monocercomonoides
EU273440_Amoebozoa_sp_ATCC50593	Eukaryota; Amoebozoa; Evosea; Variosea; Flamellidae; Telaepolella
L42528_Corallochytrium_limacisporum	Eukaryota; Corallochytrium
AF508277_Goniomonas_pacifica	Eukaryota; Cryptophyceae; Cyathomonadacea; Goniomonadaceae; Goniomonas
FJ537320_clone_Biosope_T39_105_Cryptophyta	Eukaryota; Cryptophyceae; environmental samples
AF289081_Nanofila_marina_NPor	Eukaryota; Sar; Rhizaria; Cercozoa
EU446329_clone_UI12B05_Endo4	Eukaryota; environmental samples
GU479951_clone_PR4_3E_90_Vampy	Eukaryota; Sar; Rhizaria; Endomyxa; Vampyrellida; environmental samples

